How Much is 131 Million Dollars? Putting Numbers in Perspective with Compositional Descriptions

How much is 131 million US dollars? To help readers put such numbers in context, we propose a new task of automatically generating short descriptions known as perspectives, e.g. "$131 million is about the cost to employ everyone in Texas over a lunch period". First, we collect a dataset of numeric mentions in news articles, where each mention is labeled with a set of rated perspectives. We then propose a system to generate these descriptions consisting of two steps: formula construction and description generation. In construction, we compose formulae from numeric facts in a knowledge base and rank the resulting formulas based on familiarity, numeric proximity and semantic compatibility. In generation, we convert a formula into natural language using a sequence-to-sequence recurrent neural network. Our system obtains a 15.2% F1 improvement over a non-compositional baseline at formula construction and a 12.5 BLEU point improvement over a baseline description generation.

==> end2end.examples <==
% vim:ft=tex

\begin{tabular}{l p{0.45\textwidth} p{0.45\textwidth}}
\toprule 
& \bf Mention &\bf  Perspective (that's about\dots) \\ \midrule
% f   h   r  c
% 3.8 4.8 2.6 5
1 & UN agencies \dots handed out \dots food to around \textbf{230,000 people.} &
one fourth the population of San Francisco \\
% 5, 4.75, 3.25
2 & Palau is one of the world's smallest countries, with some 20,000 people scattered over \textbf{190 square miles} \dots. &
1/3 the size of Los Angeles \\
% 4,75, 4.25, 1.5
3 & Las Vegas Sands claims the \textbf{10.5 million square feet} \dots is the largest building in Asia \dots. &
one half of an area of an average farm \\
% 4.8, 3.6, 2 5
4 & Up to that time only \textbf{19,000 guns} \dots had been confiscated \dots. &
the number of guns produced in the US in a day \\
% 4.5, 3.75, 4.75
5 & In 2007, Turkmenistan exported \textbf{50 billion cubic meters} of gas to Russia. &
the amount of oil produced by the US during a lifetime \\
% 1, 1, 3.5, 4
6 & U.S. crude has fallen to below US\$60 \textbf{barrel}. &
the amount of coffee consumption by a person over their lifetime \\
%
7 & However, Indonesia will only be able to commit an export total of \textbf{3 million tons} \dots
& the weight of a person in the population of Texas           \\
\bottomrule
\end{tabular}


==> end2end.table <==
% vim:ft=tex
  \begin{tabular}{lllllll}
    \toprule
    System    & n &    S  &     H  &     R  &  C \\ \midrule
    \systemb  & 1 & 3.24  &  \textbf{3.45}  &  \textbf{3.62}  &  200 \\ \midrule
    \systembg & * & \textbf{3.21}  &  3.29  &  3.33  &  211 \\
              & 1 & 3.25  &  3.67  &  3.49  &  93  \\
              & 2 & 3.11  &  3.02  &  3.34  &  85  \\
              & 3 & 3.36  &  2.93  &  2.88  &  33  \\ \midrule
    \systemo  & * & 3.26  &  3.35  &  3.40  &  211 \\
              & 1 & 3.21  &  \textbf{3.72}  &  3.65  &  86  \\
              & 2 & 3.20  &  3.04  &  3.35  &  86  \\
              & 3 & 3.50  &  \textbf{3.25}  &  2.96  &  39  \\
    \bottomrule
  \end{tabular}

%200   & 3.23 & 3.05 & 3.25
%211   & 3.20 & 2.93 & 3.06
% 83   & 3.26 & 3.47 & 3.36
% 79   & 3.12 & 2.73 & 3.19
% 49   & 3.26 & 2.33 & 2.32
%211   & 3.20 & 3.00 & 3.15
% 83   & 3.24 & 3.39 & 3.43
% 79   & 3.02 & 2.73 & 3.20
% 49   & 3.41 & 2.76 & 2.61


% ('baseline', 'best')                    3.24    3.45    3.62    200
% ('generation_baseline', 'best')         3.21    3.29    3.33    211
% ('generation', 'best')                  3.26    3.35    3.40    211
% system, arglen
% ('baseline', 'best', 1)                 3.24    3.45    3.62    200
% ('generation_baseline', 'best', 1)      3.25    3.67    3.49    93
% ('generation', 'best', 1)               3.21    3.72    3.65    86
% system, arglen
% ('generation_baseline', 'best', 2)      3.11    3.02    3.34    85
% ('generation', 'best', 2)               3.20    3.04    3.35    86
% system, arglen
% ('generation_baseline', 'best', 3)      3.36    2.93    2.88    33
% ('generation', 'best', 3)               3.50    3.25    2.96    39


% 1883
% system
% ('baseline',)   3.16    2.98    3.13    550
% ('generation_baseline',)        3.20    2.81    2.95    583
% ('generation',) 3.23    2.93    3.07    583
% system
% ('baseline', 'best')            3.24    3.45    3.62    200
% ('generation_baseline', 'best') 3.21    3.29    3.33    211
% ('generation', 'best')          3.26    3.35    3.40    211
% system, rank
% ('baseline', 0) 3.23    3.05    3.25    200
% ('generation_baseline', 0)      3.20    2.93    3.06    211
% ('generation', 0)       3.20    3.00    3.15    211
% system, rank, arglen
% ('baseline', 0, 1)      3.23    3.05    3.25    200
% ('generation_baseline', 0, 1)   3.26    3.47    3.36    83
% ('generation', 0, 1)    3.24    3.39    3.43    83
% system, rank, arglen
% ('generation_baseline', 0, 2)   3.12    2.73    3.19    79
% ('generation', 0, 2)    3.02    2.73    3.20    79
% system, rank, arglen
% ('generation_baseline', 0, 3)   3.26    2.33    2.32    49
% ('generation', 0, 3)    3.41    2.76    2.61    49
% system, rank
% ('baseline', 1) 3.08    2.96    3.15    175
% ('generation_baseline', 1)      3.24    2.81    2.94    194
% ('generation', 1)       3.24    2.93    3.05    194
% system, rank, arglen
% ('baseline', 1, 1)      3.08    2.96    3.15    175
% ('generation_baseline', 1, 1)   3.20    3.22    3.18    76
% ('generation', 1, 1)    3.19    3.19    3.29    76
% system, rank, arglen
% ('generation_baseline', 1, 2)   3.20    2.63    3.03    74
% ('generation', 1, 2)    3.19    2.74    3.11    74
% system, rank, arglen
% ('generation_baseline', 1, 3)   3.35    2.39    2.37    44
% ('generation', 1, 3)    3.41    2.81    2.54    44
% system, rank
% ('baseline', 2) 3.16    2.91    2.97    175
% ('generation_baseline', 2)      3.16    2.67    2.84    178
% ('generation', 2)       3.27    2.84    2.99    178
% system, rank, arglen
% ('baseline', 2, 1)      3.16    2.91    2.97    175
% ('generation_baseline', 2, 1)   3.08    3.14    3.22    48
% ('generation', 2, 1)    3.16    3.27    3.31    48
% system, rank, arglen
% ('generation_baseline', 2, 2)   3.17    2.53    2.88    89
% ('generation', 2, 2)    3.30    2.70    3.03    89
% system, rank, arglen
% ('generation_baseline', 2, 3)   3.23    2.43    2.29    41
% ('generation', 2, 3)    3.31    2.64    2.52    41
% system, arglen
% ('baseline', '*', 1)    3.16    2.98    3.13    550
% ('generation_baseline', '*', 1) 3.20    3.30    3.26    207
% ('generation', '*', 1)  3.20    3.29    3.35    207
% system, arglen
% ('baseline', 'best', 1)                 3.24    3.45    3.62    200
% ('generation_baseline', 'best', 1)      3.25    3.67    3.49    93
% ('generation', 'best', 1)               3.21    3.72    3.65    86
% system, arglen
% ('generation_baseline', '*', 2) 3.16    2.63    3.03    242
% ('generation', '*', 2)  3.17    2.72    3.11    242
% system, arglen
% ('generation_baseline', 'best', 2)      3.11    3.02    3.34    85
% ('generation', 'best', 2)               3.20    3.04    3.35    86
% system, arglen
% ('generation_baseline', '*', 3)         3.28    2.38    2.33    134
% ('generation', '*', 3)                  3.38    2.74    2.56    134
% system, arglen
% ('generation_baseline', 'best', 3)      3.36    2.93    2.88    33
% ('generation', 'best', 3)               3.50    3.25    2.96    39


==> figures/data/fertility-datum-expr.tsv <==
datum,expression,uses,positive_uses,fraction
a car,steel used to build a car,9.0,9.0,1.0
time taken to graduate college,walking speed,1.0,1.0,1.0
speed of a baseball pitch speed,a minute,1.0,1.0,1.0
population of Texas,gun ownership,6.0,6.0,1.0
a week,rate of flow of water from tap,5.0,5.0,1.0
average cost of food,a day,53.0,56.0,0.9464285714285714
a car,cost of a used car,33.0,37.0,0.8918918918918919
number of guns produced in the us,a week,14.0,16.0,0.875
a car,cost of a new car,35.0,43.0,0.813953488372093
oil produced by the world,an hour,13.0,16.0,0.8125
weight of a person,a person,4.0,5.0,0.8
a day,rate of flow of water from tap,4.0,5.0,0.8
number of guns produced in the us,a day,27.0,34.0,0.7941176470588235
average cost of food,a week,30.0,41.0,0.7317073170731707
median income,a week,53.0,73.0,0.726027397260274
median income,a day,30.0,42.0,0.7142857142857143
number of guns produced in the us,an hour,72.0,103.0,0.6990291262135923
time taken for a work day,population of Texas,23.0,34.0,0.6764705882352942
population of California,gun ownership,4.0,6.0,0.6666666666666666
average lifetime for a person,trash generated in the US,2.0,3.0,0.6666666666666666
population of San Francisco,gun ownership,4.0,6.0,0.6666666666666666
average lifetime for a person,average cost of food,22.0,33.0,0.6666666666666666
a person,a week,31.0,49.0,0.6326530612244898
population of San Francisco,a week,26.0,42.0,0.6190476190476191
population of San Francisco,a day,53.0,86.0,0.6162790697674418
oil produced by the US,a minute,3.0,5.0,0.6
average household size,weight of a person,3.0,5.0,0.6
an hour,a person,37.0,62.0,0.5967741935483871
number of guns produced in the us,a minute,19.0,32.0,0.59375
highway speed,an hour,10.0,18.0,0.5555555555555556
time taken for a work day,a person,25.0,46.0,0.5434782608695652
average household size,a day,27.0,50.0,0.54
median income,an hour,29.0,54.0,0.5370370370370371
global death rate,a day,30.0,56.0,0.5357142857142857
population of Texas,a day,18.0,35.0,0.5142857142857142
average lifetime for a person,number of employees at McKinsey,1.0,2.0,0.5
walking speed,an hour,2.0,4.0,0.5
population of Asia,an hour,2.0,4.0,0.5
speed of a baseball pitch speed,a week,1.0,2.0,0.5
time taken for a work day,oil produced by the US,14.0,28.0,0.5
number of employees in the financial industry,a day,22.0,45.0,0.4888888888888889
population of the world,coffee consumption,13.0,27.0,0.48148148148148145
global death rate,a minute,63.0,132.0,0.4772727272727273
time taken for a work day,population of California,21.0,44.0,0.4772727272727273
global death rate,an hour,56.0,118.0,0.4745762711864407
population of the world,an hour,12.0,26.0,0.46153846153846156
time taken for a work day,number of employees in the services industry,24.0,53.0,0.4528301886792453
population of California,a day,19.0,42.0,0.4523809523809524
death rate in the US,a day,28.0,62.0,0.45161290322580644
population of Texas,an hour,35.0,78.0,0.44871794871794873
population of San Francisco,an hour,13.0,29.0,0.4482758620689655
population of California,an hour,33.0,74.0,0.44594594594594594
average lifetime for a person,median income,20.0,45.0,0.4444444444444444
time taken for a work day,number of employees in the education industry,18.0,41.0,0.43902439024390244
median income,a minute,18.0,41.0,0.43902439024390244
number of employees in the construction industry,an hour,27.0,62.0,0.43548387096774194
a person,a day,20.0,46.0,0.43478260869565216
time taken for a work day,number of employees in the mining industry,19.0,44.0,0.4318181818181818
population of the world,a minute,34.0,80.0,0.425
time taken for a work day,number of employees at Microsoft,11.0,26.0,0.4230769230769231
average number of employees in a grocery store,a day,16.0,38.0,0.42105263157894735
average lifetime for a person,a person,16.0,38.0,0.42105263157894735
time taken for a work day,population of San Francisco,25.0,60.0,0.4166666666666667
time taken for a work day,number of guns produced in the us,24.0,58.0,0.41379310344827586
time taken for a work day,number of employees at Google,17.0,42.0,0.40476190476190477
time taken for a work day,average household size,12.0,30.0,0.4
average household size,a week,16.0,40.0,0.4
cost of property in the Bay area,area of a city block,27.0,68.0,0.39705882352941174
population of San Francisco,cost of an employee,120.0,307.0,0.39087947882736157
population of San Francisco,trash generated in the US,10.0,26.0,0.38461538461538464
time taken for a work day,median income,18.0,47.0,0.3829787234042553
number of employees at Google,a day,18.0,47.0,0.3829787234042553
population of Texas,trash generated in the US,16.0,42.0,0.38095238095238093
an hour,rate of flow of water from tap,3.0,8.0,0.375
time taken for a work day,number of employees in the financial industry,21.0,58.0,0.3620689655172414
time taken for a work day,cost of an employee,258.0,716.0,0.36033519553072624
number of employees at Microsoft,an hour,14.0,39.0,0.358974358974359
a person,cost of an employee,145.0,404.0,0.3589108910891089
population of the world,cost of an employee,33.0,93.0,0.3548387096774194
number of employees at Google,an hour,11.0,31.0,0.3548387096774194
number of employees at Google,a week,17.0,49.0,0.3469387755102041
average lifetime for a person,rate of flow of water from tap,9.0,26.0,0.34615384615384615
a day,cost of an employee,250.0,726.0,0.3443526170798898
number of employees in the oil industry,an hour,11.0,32.0,0.34375
time taken to graduate college,number of guns produced in the us,1.0,3.0,0.3333333333333333
a day,area of forest logged,13.0,39.0,0.3333333333333333
time taken to graduate college,average cost of food,9.0,27.0,0.3333333333333333
walking speed,a minute,1.0,3.0,0.3333333333333333
average number of employees in a grocery store,a week,13.0,40.0,0.325
walking speed,a day,5.0,16.0,0.3125
population of California,a minute,14.0,45.0,0.3111111111111111
number of employees at Microsoft,a day,14.0,45.0,0.3111111111111111
population of California,cost of an employee,103.0,336.0,0.30654761904761907
time taken for a work day,average cost of food,15.0,49.0,0.30612244897959184
time taken for a work day,population of Stanford,11.0,36.0,0.3055555555555556
an hour,cost of an employee,271.0,890.0,0.3044943820224719
number of employees in the oil industry,a day,12.0,40.0,0.3
coffee consumption,an hour,14.0,47.0,0.2978723404255319
average number of employees in a grocery store,an hour,10.0,34.0,0.29411764705882354
highway speed,a minute,2.0,7.0,0.2857142857142857
time taken for a work day,number of employees in the retail industry,12.0,42.0,0.2857142857142857
number of employees in the retail industry,an hour,24.0,85.0,0.2823529411764706
a week,cost of an employee,140.0,504.0,0.2777777777777778
number of employees at Google,cost of an employee,66.0,242.0,0.2727272727272727
time taken for a work day,number of employees in the oil industry,10.0,37.0,0.2702702702702703
number of employees in the retail industry,a day,10.0,37.0,0.2702702702702703
number of employees at Microsoft,a week,17.0,64.0,0.265625
number of employees in the financial industry,an hour,11.0,42.0,0.2619047619047619
population of Texas,cost of an employee,92.0,359.0,0.2562674094707521
time taken for a work day,trash generated in the US,19.0,75.0,0.25333333333333335
time taken for a basketball game,highway speed,2.0,8.0,0.25
time taken for a work day,death rate in the US,14.0,56.0,0.25
number of employees at Google,trash generated in the US,5.0,20.0,0.25
time taken for a work day,highway speed,4.0,16.0,0.25
time taken to blink,speed of a baseball pitch speed,1.0,4.0,0.25
an hour,area of forest logged,10.0,40.0,0.25
average number of employees in a grocery store,coffee consumption,1.0,4.0,0.25
coffee consumption,a day,1.0,4.0,0.25
number of employees at Microsoft,cost of an employee,62.0,258.0,0.24031007751937986
number of employees in the retail industry,a minute,6.0,25.0,0.24
time taken for lunch,oil produced by the US,5.0,21.0,0.23809523809523808
time taken for lunch,death rate in the US,22.0,94.0,0.23404255319148937
number of employees at Google,a minute,6.0,26.0,0.23076923076923078
average household size,cost of an employee,71.0,308.0,0.2305194805194805
time taken for lunch,number of guns produced in the us,17.0,75.0,0.22666666666666666
time taken for a work day,global death rate,9.0,40.0,0.225
death rate in the US,an hour,8.0,36.0,0.2222222222222222
time taken for lunch,rate of flow of water from tap,2.0,9.0,0.2222222222222222
speed of a baseball pitch speed,an hour,2.0,9.0,0.2222222222222222
time taken for a work day,walking speed,2.0,9.0,0.2222222222222222
Size of an American football field,cost of property in the Bay area,10.0,45.0,0.2222222222222222
average household size,gun ownership,4.0,18.0,0.2222222222222222
number of employees in the mining industry,an hour,7.0,32.0,0.21875
a person,trash generated in the US,5.0,23.0,0.21739130434782608
number of employees in the financial industry,cost of an employee,61.0,281.0,0.21708185053380782
a day,trash generated in the US,13.0,60.0,0.21666666666666667
average household size,trash generated in the US,3.0,14.0,0.21428571428571427
number of people in poverty,an hour,14.0,66.0,0.21212121212121213
number of employees in the construction industry,a day,7.0,33.0,0.21212121212121213
time taken for a work day,number of employees in the construction industry,14.0,66.0,0.21212121212121213
number of employees in the retail industry,trash generated in the US,7.0,33.0,0.21212121212121213
population of Texas,a minute,7.0,33.0,0.21212121212121213
death rate in the US,a week,8.0,38.0,0.21052631578947367
number of employees at Google,weight of a person,4.0,19.0,0.21052631578947367
time taken for a basketball game,a person,6.0,29.0,0.20689655172413793
time taken for lunch,trash generated in the US,8.0,39.0,0.20512820512820512
number of employees in the oil industry,cost of an employee,53.0,259.0,0.20463320463320464
average lifetime for a person,number of guns produced in the us,1.0,5.0,0.2
time taken to blink,area of forest logged,1.0,5.0,0.2
coffee consumption,a minute,3.0,15.0,0.2
time taken for a basketball game,number of employees in the oil industry,3.0,15.0,0.2
population of San Francisco,weight of a person,2.0,10.0,0.2
time taken for a football game,median income,5.0,25.0,0.2
time taken to graduate college,water used by a family in the US,1.0,5.0,0.2
time taken for a football game,number of guns produced in the us,8.0,40.0,0.2
time taken for lunch,population of California,12.0,60.0,0.2
time taken for a basketball game,death rate in the US,12.0,62.0,0.1935483870967742
number of employees in the services industry,an hour,12.0,62.0,0.1935483870967742
number of employees in the financial industry,a minute,5.0,26.0,0.19230769230769232
number of employees at Microsoft,a minute,5.0,26.0,0.19230769230769232
time taken for lunch,oil produced by the world,4.0,21.0,0.19047619047619047
a week,trash generated in the US,8.0,42.0,0.19047619047619047
number of employees in the services industry,trash generated in the US,6.0,32.0,0.1875
time taken for a work day,water used by a family in the US,3.0,16.0,0.1875
number of employees in the financial industry,trash generated in the US,3.0,16.0,0.1875
an hour,trash generated in the US,10.0,54.0,0.18518518518518517
time taken for a basketball game,oil produced by the world,5.0,27.0,0.18518518518518517
time taken for a work day,area of forest logged,7.0,38.0,0.18421052631578946
average lifetime for a person,global death rate,7.0,38.0,0.18421052631578946
number of employees in the oil industry,a week,14.0,76.0,0.18421052631578946
a car,total time taken to build a car,2.0,11.0,0.18181818181818182
time taken for a football game,oil produced by the US,2.0,11.0,0.18181818181818182
population of California,coffee consumption,2.0,11.0,0.18181818181818182
time taken for lunch,population of San Francisco,4.0,22.0,0.18181818181818182
walking speed,a week,2.0,11.0,0.18181818181818182
number of employees in the mining industry,a day,11.0,61.0,0.18032786885245902
population of Asia,a minute,12.0,67.0,0.1791044776119403
time taken for lunch,average household size,5.0,28.0,0.17857142857142858
number of employees in the retail industry,cost of an employee,53.0,302.0,0.17549668874172186
death rate in the US,a minute,8.0,46.0,0.17391304347826086
a minute,cost of an employee,109.0,628.0,0.1735668789808917
global death rate,a week,7.0,41.0,0.17073170731707318
average lifetime for a person,cost of an employee,19.0,112.0,0.16964285714285715
number of employees in the construction industry,cost of an employee,52.0,312.0,0.16666666666666666
number of employees in the oil industry,a minute,5.0,30.0,0.16666666666666666
time taken for lunch,population of Texas,14.0,84.0,0.16666666666666666
population of Asia,cost of an employee,14.0,84.0,0.16666666666666666
average  cost of a house in the US,cost of a new car,2.0,12.0,0.16666666666666666
time taken for a work day,people killed during world war II,3.0,18.0,0.16666666666666666
average cost of a house in the Bay Area,cost of a new car,1.0,6.0,0.16666666666666666
number of employees at Microsoft,trash generated in the US,2.0,12.0,0.16666666666666666
number of employees in the mining industry,cost of an employee,39.0,236.0,0.1652542372881356
number of employees in the services industry,cost of an employee,45.0,277.0,0.1624548736462094
average number of employees in a grocery store,cost of an employee,51.0,315.0,0.1619047619047619
number of employees in the services industry,a day,4.0,25.0,0.16
average number of employees in a grocery store,a minute,7.0,44.0,0.1590909090909091
time taken for a work day,average number of employees in a grocery store,5.0,32.0,0.15625
population of San Francisco,coffee consumption,2.0,13.0,0.15384615384615385
number of employees in the oil industry,trash generated in the US,5.0,33.0,0.15151515151515152
number of employees in the construction industry,trash generated in the US,3.0,21.0,0.14285714285714285
time taken to graduate college,a person,3.0,21.0,0.14285714285714285
average lifetime for a tree,death rate in the US,1.0,7.0,0.14285714285714285
time taken to graduate college,population of San Francisco,1.0,7.0,0.14285714285714285
number of employees at McKinsey,coffee consumption,1.0,7.0,0.14285714285714285
number of employees in the education industry,a day,7.0,49.0,0.14285714285714285
time taken for a basketball game,oil produced by the US,3.0,22.0,0.13636363636363635
a minute,a person,5.0,37.0,0.13513513513513514
average household size,an hour,5.0,37.0,0.13513513513513514
time taken for a work day,number of employees on Medicare,5.0,38.0,0.13157894736842105
time taken for lunch,population of Stanford,3.0,23.0,0.13043478260869565
number of employees in the education industry,cost of an employee,35.0,271.0,0.12915129151291513
population of Stanford,an hour,4.0,31.0,0.12903225806451613
time taken for a basketball game,population of California,4.0,31.0,0.12903225806451613
an hour,water used by a family in the US,1.0,8.0,0.125
number of employees at McKinsey,weight of a person,2.0,16.0,0.125
time taken for a football game,population of San Francisco,5.0,40.0,0.125
population of Stanford,cost of an employee,28.0,225.0,0.12444444444444444
average lifetime for a person,average household size,5.0,41.0,0.12195121951219512
population of Stanford,a week,7.0,58.0,0.1206896551724138
number of employees on Medicare,an hour,5.0,42.0,0.11904761904761904
number of employees in the education industry,trash generated in the US,4.0,34.0,0.11764705882352941
time taken for lunch,number of employees at Microsoft,2.0,17.0,0.11764705882352941
time taken for lunch,number of employees in the services industry,4.0,35.0,0.11428571428571428
highway speed,a day,1.0,9.0,0.1111111111111111
time taken for a football game,highway speed,1.0,9.0,0.1111111111111111
the construction cost of Trump Taj Mahal in Atlantic City,cost of a new car,3.0,27.0,0.1111111111111111
population of San Francisco,a minute,3.0,27.0,0.1111111111111111
population of Texas,coffee consumption,1.0,9.0,0.1111111111111111
number of employees at McKinsey,gun ownership,2.0,18.0,0.1111111111111111
time taken for a football game,coffee consumption,1.0,9.0,0.1111111111111111
time taken for a work day,coffee consumption,2.0,18.0,0.1111111111111111
people killed by gun violence in 2016,gun ownership,4.0,37.0,0.10810810810810811
time taken for lunch,number of employees in the retail industry,4.0,37.0,0.10810810810810811
the construction cost of Bellagio in Las Vegas,cost of a new car,3.0,28.0,0.10714285714285714
number of employees in the education industry,an hour,6.0,57.0,0.10526315789473684
time taken for a basketball game,population of San Francisco,2.0,19.0,0.10526315789473684
time taken for a football game,trash generated in the US,6.0,57.0,0.10526315789473684
time taken for a football game,population of Texas,8.0,76.0,0.10526315789473684
time taken for lunch,average cost of food,2.0,19.0,0.10526315789473684
number of people in poverty,cost of an employee,20.0,193.0,0.10362694300518134
time taken for a football game,a person,3.0,29.0,0.10344827586206896
time taken for a basketball game,number of people in poverty,3.0,29.0,0.10344827586206896
time taken to graduate college,median income,3.0,29.0,0.10344827586206896
time taken for a basketball game,trash generated in the US,4.0,39.0,0.10256410256410256
number of employees in the construction industry,a week,4.0,39.0,0.10256410256410256
cost of a new car,cost of a new car,1.0,10.0,0.1
number of employees in the mining industry,trash generated in the US,2.0,21.0,0.09523809523809523
people killed by gun violence in 2016,an hour,1.0,11.0,0.09090909090909091
time taken for a football game,number of employees in the mining industry,3.0,33.0,0.09090909090909091
time taken for a football game,average household size,1.0,11.0,0.09090909090909091
people killed during Iraq war,a minute,1.0,11.0,0.09090909090909091
time taken for lunch,cost of an employee,51.0,563.0,0.0905861456483126
time taken for a work day,number of employees at McKinsey,2.0,23.0,0.08695652173913043
"Size of a volleyball court, 18 × 9 metres",cost of property in the Bay area,2.0,23.0,0.08695652173913043
time taken for a football game,number of employees in the oil industry,2.0,24.0,0.08333333333333333
time taken for a football game,death rate in the US,5.0,61.0,0.08196721311475409
time taken to blink,population of Asia,2.0,25.0,0.08
population of Asia,coffee consumption,2.0,25.0,0.08
a minute,trash generated in the US,4.0,50.0,0.08
time taken for lunch,number of employees in the oil industry,2.0,26.0,0.07692307692307693
time taken for a basketball game,number of employees in the retail industry,4.0,52.0,0.07692307692307693
time taken for lunch,number of employees in the education industry,3.0,39.0,0.07692307692307693
population of Stanford,weight of a person,1.0,13.0,0.07692307692307693
population of Stanford,a day,2.0,26.0,0.07692307692307693
population of California,trash generated in the US,1.0,13.0,0.07692307692307693
time taken for a basketball game,number of employees in the education industry,4.0,54.0,0.07407407407407407
time taken for a football game,number of employees in the services industry,3.0,42.0,0.07142857142857142
average lifetime for a person,number of employees at Microsoft,1.0,14.0,0.07142857142857142
time taken for lunch,median income,2.0,28.0,0.07142857142857142
number of employees on Medicare,cost of an employee,14.0,202.0,0.06930693069306931
number of employees in the services industry,a minute,2.0,30.0,0.06666666666666667
average lifetime for a tree,water used by a family in the US,1.0,15.0,0.06666666666666667
time taken for a football game,number of employees in the financial industry,3.0,46.0,0.06521739130434782
gun ownership,a person,1.0,16.0,0.0625
time taken to blink,number of employees on Medicare,1.0,16.0,0.0625
number of employees in the oil industry,coffee consumption,1.0,16.0,0.0625
number of employees at Microsoft,weight of a person,1.0,16.0,0.0625
time taken to graduate college,average household size,1.0,16.0,0.0625
time taken for a basketball game,population of Texas,4.0,64.0,0.0625
time taken for a basketball game,cost of an employee,33.0,543.0,0.06077348066298342
time taken to graduate college,death rate in the US,1.0,17.0,0.058823529411764705
time taken to graduate college,population of Stanford,1.0,17.0,0.058823529411764705
time taken for a football game,population of California,3.0,51.0,0.058823529411764705
time taken for a football game,population of Stanford,1.0,17.0,0.058823529411764705
time taken for lunch,global death rate,3.0,52.0,0.057692307692307696
number of employees at Google,gun ownership,2.0,35.0,0.05714285714285714
time taken for lunch,number of people in poverty,2.0,36.0,0.05555555555555555
a week,area of forest logged,1.0,18.0,0.05555555555555555
time taken for a work day,number of people in poverty,1.0,18.0,0.05555555555555555
time taken for lunch,a person,2.0,36.0,0.05555555555555555
average lifetime for a tree,a person,2.0,36.0,0.05555555555555555
number of employees at McKinsey,a day,1.0,18.0,0.05555555555555555
people killed by gun violence in 2016,a day,1.0,19.0,0.05263157894736842
time taken for a basketball game,number of employees at McKinsey,1.0,19.0,0.05263157894736842
time taken for a football game,cost of an employee,28.0,545.0,0.05137614678899083
time taken to graduate college,cost of an employee,5.0,99.0,0.050505050505050504
people killed by gun violence in 2016,a week,1.0,20.0,0.05
average lifetime for a person,coffee consumption,2.0,40.0,0.05
number of employees in the construction industry,a minute,1.0,20.0,0.05
time taken for a football game,number of employees at Google,1.0,21.0,0.047619047619047616
number of employees at Microsoft,coffee consumption,1.0,22.0,0.045454545454545456
number of people in poverty,a day,1.0,23.0,0.043478260869565216
number of employees in the education industry,a minute,1.0,23.0,0.043478260869565216
average lifetime for a tree,cost of an employee,3.0,71.0,0.04225352112676056
number of employees on Medicare,a minute,1.0,24.0,0.041666666666666664
time taken for a football game,average number of employees in a grocery store,1.0,24.0,0.041666666666666664
time taken for a basketball game,number of employees at Microsoft,1.0,25.0,0.04
number of people in poverty,trash generated in the US,1.0,25.0,0.04
number of employees at McKinsey,an hour,1.0,25.0,0.04
time taken to graduate college,coffee consumption,1.0,25.0,0.04
number of employees on Medicare,a day,1.0,25.0,0.04
time taken for a basketball game,global death rate,2.0,52.0,0.038461538461538464
time taken for a basketball game,number of employees in the construction industry,1.0,26.0,0.038461538461538464
time taken for a basketball game,number of employees in the services industry,2.0,54.0,0.037037037037037035
number of employees at McKinsey,cost of an employee,6.0,163.0,0.03680981595092025
population of Stanford,trash generated in the US,1.0,28.0,0.03571428571428571
time taken for a basketball game,number of employees at Google,1.0,28.0,0.03571428571428571
average lifetime for a tree,average household size,1.0,28.0,0.03571428571428571
time taken for a basketball game,number of employees in the financial industry,1.0,28.0,0.03571428571428571
Area of one side of a U.S. penny,cost of property in the Bay area,1.0,28.0,0.03571428571428571
average household size,a minute,1.0,29.0,0.034482758620689655
time taken for lunch,number of employees on Medicare,1.0,30.0,0.03333333333333333
people killed during world war II,cost of an employee,3.0,93.0,0.03225806451612903
average lifetime for a person,death rate in the US,1.0,31.0,0.03225806451612903
people killed by gun violence in 2016,cost of an employee,3.0,96.0,0.03125
average cost of food,an hour,1.0,33.0,0.030303030303030304
people killed during Iraq war,cost of an employee,1.0,34.0,0.029411764705882353
number of employees at McKinsey,a week,1.0,34.0,0.029411764705882353
time taken for lunch,number of employees in the financial industry,1.0,35.0,0.02857142857142857
number of employees in the mining industry,a week,1.0,38.0,0.02631578947368421
time taken for a basketball game,number of guns produced in the us,1.0,44.0,0.022727272727272728
time taken for a football game,number of employees in the construction industry,1.0,47.0,0.02127659574468085
a minute,area of forest logged,1.0,48.0,0.020833333333333332
average number of employees in a grocery store,gun ownership,1.0,53.0,0.018867924528301886
time taken to blink,cost of an employee,3.0,253.0,0.011857707509881422
number of employees in the mining industry,gun ownership,0.0,5.0,0.0
average lifetime for a tree,trash generated in the US,0.0,9.0,0.0
time taken to graduate college,number of employees at McKinsey,0.0,8.0,0.0
average lifetime for a tree,global death rate,0.0,10.0,0.0
people killed during world war II,trash generated in the US,0.0,5.0,0.0
people killed during world war II,gun ownership,0.0,1.0,0.0
number of people in poverty,gun ownership,0.0,1.0,0.0
time taken to graduate college,average number of employees in a grocery store,0.0,25.0,0.0
number of employees in the construction industry,gun ownership,0.0,4.0,0.0
time taken to blink,population of Stanford,0.0,12.0,0.0
time taken to graduate college,number of employees at Microsoft,0.0,1.0,0.0
number of employees in the mining industry,coffee consumption,0.0,15.0,0.0
people killed during Iraq war,coffee consumption,0.0,9.0,0.0
number of employees at Microsoft,gun ownership,0.0,6.0,0.0
time taken for a football game,average cost of food,0.0,15.0,0.0
time taken for a basketball game,walking speed,0.0,2.0,0.0
time taken to blink,highway speed,0.0,6.0,0.0
time taken for lunch,people killed during world war II,0.0,17.0,0.0
time taken to blink,people killed by gun violence in 2016,0.0,6.0,0.0
people killed by gun violence in 2016,a minute,0.0,3.0,0.0
time taken for a basketball game,average number of employees in a grocery store,0.0,23.0,0.0
time taken for lunch,number of employees in the mining industry,0.0,15.0,0.0
people killed during Iraq war,an hour,0.0,10.0,0.0
number of employees at McKinsey,trash generated in the US,0.0,3.0,0.0
time taken to graduate college,people killed by gun violence in 2016,0.0,19.0,0.0
time taken to graduate college,number of employees in the services industry,0.0,3.0,0.0
time taken for a football game,speed of a baseball pitch speed,0.0,6.0,0.0
number of people in poverty,coffee consumption,0.0,2.0,0.0
people killed during world war II,coffee consumption,0.0,3.0,0.0
time taken to blink,population of San Francisco,0.0,14.0,0.0
time taken for lunch,number of employees at McKinsey,0.0,7.0,0.0
time taken for lunch,area of forest logged,0.0,19.0,0.0
Area of the head of a pin,cost of property in the Bay area,0.0,2.0,0.0
the GDP of California,cost of a new car,0.0,10.0,0.0
Area of the face of a credit card,cost of property in the Bay area,0.0,16.0,0.0
time taken to blink,walking speed,0.0,9.0,0.0
number of employees in the retail industry,gun ownership,0.0,2.0,0.0
time taken for a basketball game,people killed during world war II,0.0,17.0,0.0
time taken for a football game,global death rate,0.0,22.0,0.0
time taken for a basketball game,people killed during Iraq war,0.0,2.0,0.0
time taken for a basketball game,median income,0.0,18.0,0.0
average lifetime for a tree,median income,0.0,15.0,0.0
time taken to blink,average number of employees in a grocery store,0.0,3.0,0.0
time taken to blink,population of the world,0.0,18.0,0.0
time taken for lunch,water used by a family in the US,0.0,3.0,0.0
time taken for a basketball game,area of forest logged,0.0,18.0,0.0
highway speed,a week,0.0,3.0,0.0
time taken for a football game,people killed by gun violence in 2016,0.0,4.0,0.0
people killed during Iraq war,gun ownership,0.0,1.0,0.0
number of employees on Medicare,gun ownership,0.0,3.0,0.0
number of employees in the education industry,a week,0.0,2.0,0.0
time taken to blink,a person,0.0,1.0,0.0
time taken for a football game,number of employees in the education industry,0.0,31.0,0.0
people killed by gun violence in 2016,coffee consumption,0.0,3.0,0.0
time taken for a basketball game,population of Stanford,0.0,19.0,0.0
time taken to blink,number of employees in the services industry,0.0,10.0,0.0
average lifetime for a person,people killed by gun violence in 2016,0.0,9.0,0.0
time taken to blink,trash generated in the US,0.0,12.0,0.0
time taken to blink,number of employees in the construction industry,0.0,19.0,0.0
number of employees in the financial industry,gun ownership,0.0,3.0,0.0
time taken for a football game,area of forest logged,0.0,19.0,0.0
time taken for a football game,people killed during world war II,0.0,13.0,0.0
the construction cost of The Cosmopolitan in Las Vegas,cost of a new car,0.0,14.0,0.0
number of people in poverty,a minute,0.0,17.0,0.0
time taken for a basketball game,people killed by gun violence in 2016,0.0,1.0,0.0
time taken for a basketball game,coffee consumption,0.0,8.0,0.0
time taken for a football game,number of people in poverty,0.0,19.0,0.0
people killed by gun violence in 2016,weight of a person,0.0,8.0,0.0
people killed during world war II,an hour,0.0,20.0,0.0
time taken to blink,population of Texas,0.0,6.0,0.0
time taken to blink,number of employees in the retail industry,0.0,17.0,0.0
number of employees at Google,coffee consumption,0.0,12.0,0.0
number of employees on Medicare,trash generated in the US,0.0,14.0,0.0
average lifetime for a tree,number of employees at Microsoft,0.0,1.0,0.0
the GDP of the US,cost of a new car,0.0,1.0,0.0
average lifetime for a tree,number of employees in the mining industry,0.0,4.0,0.0
time taken for a football game,number of employees at McKinsey,0.0,7.0,0.0
time taken for lunch,coffee consumption,0.0,26.0,0.0
time taken for a basketball game,number of employees on Medicare,0.0,31.0,0.0
time taken for a football game,number of employees on Medicare,0.0,11.0,0.0
people killed during world war II,a week,0.0,3.0,0.0
number of employees in the education industry,gun ownership,0.0,3.0,0.0
population of Stanford,gun ownership,0.0,13.0,0.0
number of employees in the retail industry,coffee consumption,0.0,1.0,0.0
time taken to blink,number of employees in the financial industry,0.0,18.0,0.0
time taken to blink,number of employees in the education industry,0.0,13.0,0.0
time taken for lunch,number of employees in the construction industry,0.0,25.0,0.0
time taken for a work day,people killed by gun violence in 2016,0.0,13.0,0.0
average lifetime for a person,average number of employees in a grocery store,0.0,32.0,0.0
time taken to blink,coffee consumption,0.0,1.0,0.0
average number of employees in a grocery store,trash generated in the US,0.0,10.0,0.0
people killed during world war II,a minute,0.0,8.0,0.0
time taken for lunch,average number of employees in a grocery store,0.0,14.0,0.0
number of employees in the financial industry,coffee consumption,0.0,1.0,0.0
population of the world,trash generated in the US,0.0,4.0,0.0
time taken for lunch,walking speed,0.0,5.0,0.0
average number of employees in a grocery store,weight of a person,0.0,6.0,0.0
population of Stanford,coffee consumption,0.0,21.0,0.0
time taken to blink,number of employees in the mining industry,0.0,11.0,0.0
number of employees in the oil industry,gun ownership,0.0,10.0,0.0
number of employees in the mining industry,a minute,0.0,21.0,0.0
time taken to blink,number of employees at McKinsey,0.0,5.0,0.0
time taken to graduate college,rate of flow of water from tap,0.0,1.0,0.0
time taken for a basketball game,speed of a baseball pitch speed,0.0,3.0,0.0
population of Asia,trash generated in the US,0.0,8.0,0.0
number of employees in the oil industry,weight of a person,0.0,7.0,0.0
time taken for a football game,number of employees at Microsoft,0.0,24.0,0.0
time taken for a basketball game,average cost of food,0.0,11.0,0.0
number of employees in the services industry,gun ownership,0.0,4.0,0.0
time taken to blink,median income,0.0,1.0,0.0
time taken for a basketball game,average household size,0.0,12.0,0.0
number of employees in the education industry,coffee consumption,0.0,4.0,0.0
time taken to blink,number of people in poverty,0.0,12.0,0.0
coffee consumption,a person,0.0,3.0,0.0
The area of American letter paper,cost of property in the Bay area,0.0,19.0,0.0
time taken for a work day,population of Asia,0.0,1.0,0.0
time taken for lunch,population of Asia,0.0,20.0,0.0
time taken for lunch,highway speed,0.0,6.0,0.0
time taken for lunch,speed of a baseball pitch speed,0.0,3.0,0.0
average lifetime for a person,population of Stanford,0.0,19.0,0.0
speed of a baseball pitch speed,a day,0.0,4.0,0.0
average lifetime for a tree,number of employees at Google,0.0,6.0,0.0
time taken for a football game,number of employees in the retail industry,0.0,41.0,0.0
number of employees in the construction industry,coffee consumption,0.0,4.0,0.0
time taken to blink,people killed during Iraq war,0.0,6.0,0.0
number of employees in the services industry,coffee consumption,0.0,5.0,0.0
time taken to blink,number of employees in the oil industry,0.0,15.0,0.0
time taken for a work day,speed of a baseball pitch speed,0.0,3.0,0.0
time taken for a football game,walking speed,0.0,7.0,0.0
people killed during Iraq war,a week,0.0,2.0,0.0
time taken to blink,people killed during world war II,0.0,5.0,0.0
time taken to blink,number of employees at Microsoft,0.0,10.0,0.0
people killed during Iraq war,trash generated in the US,0.0,2.0,0.0
number of employees at McKinsey,a minute,0.0,25.0,0.0
population of Stanford,a minute,0.0,16.0,0.0
time taken to graduate college,number of employees in the mining industry,0.0,1.0,0.0
average lifetime for a tree,number of guns produced in the us,0.0,1.0,0.0
time taken for a work day,people killed during Iraq war,0.0,7.0,0.0
time taken to blink,population of California,0.0,13.0,0.0
time taken for lunch,number of employees at Google,0.0,13.0,0.0
number of employees on Medicare,coffee consumption,0.0,1.0,0.0
number of employees in the mining industry,weight of a person,0.0,8.0,0.0
time taken to graduate college,trash generated in the US,0.0,7.0,0.0
time taken to graduate college,number of employees in the oil industry,0.0,13.0,0.0
time taken for a basketball game,rate of flow of water from tap,0.0,5.0,0.0
average lifetime for a tree,coffee consumption,0.0,15.0,0.0
average lifetime for a tree,average cost of food,0.0,14.0,0.0
average lifetime for a tree,average number of employees in a grocery store,0.0,20.0,0.0
time taken to graduate college,global death rate,0.0,4.0,0.0
time taken for lunch,people killed by gun violence in 2016,0.0,2.0,0.0
time taken for a basketball game,number of employees in the mining industry,0.0,12.0,0.0
people killed by gun violence in 2016,trash generated in the US,0.0,8.0,0.0
time taken for lunch,people killed during Iraq war,0.0,7.0,0.0
time taken to blink,number of employees at Google,0.0,11.0,0.0
coffee consumption,a week,0.0,10.0,0.0


==> figures/data/fertility-datum.tsv <==
datum,uses,positive_uses,fraction
cost of a laptop,20,20,1.0
steel used to build a car,9,9,1.0
weight of an elephant,7,7,1.0
"An orange, 100–200 grams",5,5,1.0
number of cars in the world,5,5,1.0
size of a pea,4,4,1.0
weight of a car,3,3,1.0
"Smallest breed of dog, Chihuahua",2,2,1.0
weight of a laptop,2,2,1.0
length of a city block,1,1,1.0
Newborn human baby,1,1,1.0
"Range of amounts of caffeine in one cup of coffee, 27–200 milligrams",1,1,1.0
number of cars registered in California,39,40,0.975
"the area of Los Angeles, California, USA, city",19,20,0.95
cost of a meal,55,59,0.9322033898305084
distance from San Francisco to Los Angeles CA,20,22,0.9090909090909091
cost of a used car,33,37,0.8918918918918919
diameter of the earth,7,8,0.875
average food wasted every year,12,14,0.8571428571428571
distance from Stanford to San Francisco,11,13,0.8461538461538461
distance from San Francisco to Beijing,14,17,0.8235294117647058
cost of a new car,35,43,0.813953488372093
distance from San Francisco to New York NY,12,15,0.8
length of a football field,8,10,0.8
height of Mount Everest,7,9,0.7777777777777778
a car,83,108,0.7685185185185185
width of a dollar bill,15,20,0.75
cost of a new car,40,54,0.7407407407407407
average cost of a house in the Bay Area,32,44,0.7272727272727273
"RMS Titanic when fully loaded, 52,000 tons",10,14,0.7142857142857143
distance from San Francisco to Dallas TX,5,7,0.7142857142857143
average  cost of a house in the US,35,50,0.7
marijuana in a joint,7,10,0.7
width of a car,8,12,0.6666666666666666
area of the average farm,30,47,0.6382978723404256
length of a pen,17,27,0.6296296296296297
area of a city block,75,120,0.625
area of the average farm,28,46,0.6086956521739131
height of a tree,7,12,0.5833333333333334
Coins of one Euro and one U.S. dollar,4,7,0.5714285714285714
Grand piano,4,7,0.5714285714285714
the construction cost of Trump Taj Mahal in Atlantic City,35,65,0.5384615384615384
the construction cost of Bellagio in Las Vegas,31,60,0.5166666666666667
"Typical laptop computer, 2010",1,2,0.5
width of hair,1,2,0.5
Size of an American football field,32,69,0.463768115942029
population of San Francisco,184,410,0.44878048780487806
number of guns produced in the us,184,411,0.44768856447688565
a storey,4,9,0.4444444444444444
average cost of food,132,298,0.4429530201342282
population of the world,63,145,0.43448275862068964
median income,178,418,0.4258373205741627
a day,458,1123,0.40783615316117544
rate of flow of water from tap,23,59,0.3898305084745763
length of a guitar,7,19,0.3684210526315789
distance from San Francisco to New York NY,5,14,0.35714285714285715
population of California,145,407,0.35626535626535627
an hour,505,1446,0.34923928077455046
oil produced by the world,22,64,0.34375
a person,155,451,0.3436807095343681
"Size of a volleyball court, 18 × 9 metres",13,38,0.34210526315789475
time taken for a work day,397,1179,0.33672603901611536
population of Texas,154,459,0.3355119825708061
a week,269,805,0.3341614906832298
the construction cost of The Cosmopolitan in Las Vegas,20,61,0.32786885245901637
average lifetime for a person,123,392,0.3137755102040816
global death rate,177,565,0.31327433628318585
oil produced by the US,27,87,0.3103448275862069
"World's heaviest aircraft: Antonov An-225, maximum take-off mass: 600 tons, payload: 250 tons",4,13,0.3076923076923077
average household size,115,398,0.2889447236180904
population of Asia,42,146,0.2876712328767123
length of a car,3,11,0.2727272727272727
number of employees at Microsoft,103,385,0.2675324675324675
number of employees at Google,95,373,0.2546916890080429
number of cars registered,1,4,0.25
highway speed,20,82,0.24390243902439024
number of employees in the retail industry,89,381,0.2335958005249344
a minute,232,1009,0.22993062438057482
"Maximum gross mass of a semi-trailer truck in the EU, 40–44 tons",2,9,0.2222222222222222
average number of guns owned by a gun owner,3,14,0.21428571428571427
death rate in the US,108,510,0.21176470588235294
area of a district,8,38,0.21052631578947367
cost of an employee,1170,5650,0.20707964601769913
average number of employees in a grocery store,101,491,0.20570264765784113
number of employees in the financial industry,70,342,0.2046783625730994
length of a dollar bill,2,10,0.2
cost of property in the Bay area,40,201,0.19900497512437812
walking speed,13,67,0.19402985074626866
number of employees in the oil industry,68,357,0.19047619047619047
total time taken to build a car,2,11,0.18181818181818182
number of employees in the services industry,63,352,0.17897727272727273
number of employees in the mining industry,57,331,0.17220543806646527
distance from Stanford to Mountain View,1,6,0.16666666666666666
trash generated in the US,74,447,0.16554809843400448
number of employees in the construction industry,60,367,0.16348773841961853
population of Stanford,58,355,0.16338028169014085
number of employees in the education industry,55,355,0.15492957746478872
weight of a person,17,113,0.1504424778761062
speed of a baseball pitch speed,5,35,0.14285714285714285
distance of orbit for a satellite,1,7,0.14285714285714285
area of forest logged,33,244,0.13524590163934427
people killed during Iraq war,12,89,0.1348314606741573
water used by a family in the US,6,47,0.1276595744680851
people killed during world war II,17,135,0.1259259259259259
time taken for lunch,120,992,0.12096774193548387
number of people in poverty,31,258,0.12015503875968993
people killed by gun violence in 2016,25,212,0.1179245283018868
time taken to graduate college,31,264,0.11742424242424243
gun ownership,28,251,0.11155378486055777
Area of the face of a credit card,2,18,0.1111111111111111
coffee consumption,24,218,0.11009174311926606
cost of a new car,10,108,0.09259259259259259
number of employees on Medicare,22,249,0.08835341365461848
time taken for a basketball game,64,869,0.07364787111622555
average lifetime for a tree,15,208,0.07211538461538461
time taken for a football game,58,839,0.06912991656734208
number of employees at McKinsey,13,234,0.05555555555555555
Area of one side of a U.S. penny,1,30,0.03333333333333333
time taken to blink,5,291,0.01718213058419244
The area of American letter paper,0,19,0.0
the GDP of California,0,10,0.0
A CRT computer monitor or television set,0,2,0.0
Area of the head of a pin,0,2,0.0
length of a basketball court,0,2,0.0
the GDP of the US,0,1,0.0


==> figures/data/fertility-expr.tsv <==
expression,positive_uses,uses,fraction
10 * cost of a laptop,20,20,1.0
90 * steel used to build a car * a car,9,9,1.0
40 * weight of an elephant,7,7,1.0
20 * gun ownership * population of Texas,6,6,1.0
1 * rate of flow of water from tap  * a week,5,5,1.0
1 * number of cars in the world,5,5,1.0
"70 * An orange, 100–200 grams",5,5,1.0
10 * size of a pea,4,4,1.0
60 * weight of a car,3,3,1.0
5 * trash generated in the US * an hour * population of Texas,2,2,1.0
70 * trash generated in the US * a week * a person,2,2,1.0
"60 * Smallest breed of dog, Chihuahua",2,2,1.0
40 * weight of a laptop,2,2,1.0
20 * Area of the face of a credit card,2,2,1.0
90 * length of a city block,1,1,1.0
20 * trash generated in the US * average lifetime for a person * a person,1,1,1.0
50 * trash generated in the US * a day * number of employees at Microsoft,1,1,1.0
20 * trash generated in the US * an hour * number of employees in the mining industry,1,1,1.0
2 * coffee consumption * a day * population of Texas,1,1,1.0
6 * walking speed * time taken to graduate college,1,1,1.0
8 * coffee consumption * a minute * population of the world,1,1,1.0
7 * trash generated in the US * average lifetime for a person * average household size,1,1,1.0
1/6 * coffee consumption * time taken for a work day * average number of employees in a grocery store,1,1,1.0
"10 * Range of amounts of caffeine in one cup of coffee, 27–200 milligrams",1,1,1.0
30 * Newborn human baby,1,1,1.0
20 * trash generated in the US * a day * average household size,1,1,1.0
40 * speed of a baseball pitch speed * a minute,1,1,1.0
1/5 * trash generated in the US * a day * population of Texas,1,1,1.0
80 * coffee consumption * time taken for a football game * population of California,1,1,1.0
40 * trash generated in the US * time taken for a football game * a person,1,1,1.0
1/1 * trash generated in the US * a week * population of San Francisco,1,1,1.0
30 * number of cars registered in California,39,40,0.975
10 * population of San Francisco,46,48,0.9583333333333334
"1/1 * the area of Los Angeles, California, USA, city",19,20,0.95
90 * average cost of food * a day,53,56,0.9464285714285714
80 * cost of a meal,55,59,0.9322033898305084
100 * area of a city block,48,52,0.9230769230769231
20 * Size of an American football field,22,24,0.9166666666666666
20 * distance from San Francisco to Los Angeles CA,20,22,0.9090909090909091
40 * population of Texas,39,43,0.9069767441860465
1/4 * population of Asia,26,29,0.896551724137931
60 * cost of a used car * a car,33,37,0.8918918918918919
30 * cost of a new car,39,44,0.8863636363636364
1/2 * the construction cost of Bellagio in Las Vegas,28,32,0.875
100 * number of guns produced in the us * a week,14,16,0.875
80 * diameter of the earth,7,8,0.875
50 * average  cost of a house in the US,33,38,0.868421052631579
1/6 * average food wasted every year,12,14,0.8571428571428571
30 * population of California,35,41,0.8536585365853658
20 * distance from Stanford to San Francisco,11,13,0.8461538461538461
1/2 * the construction cost of Trump Taj Mahal in Atlantic City,32,38,0.8421052631578947
10 * distance from San Francisco to Beijing,14,17,0.8235294117647058
90 * average cost of a house in the Bay Area,31,38,0.8157894736842105
30 * cost of a new car * a car,35,43,0.813953488372093
1/50 * oil produced by the world * an hour,13,16,0.8125
1/7 * population of the world,17,21,0.8095238095238095
20 * distance from San Francisco to New York NY,12,15,0.8
10 * length of a football field,8,10,0.8
20 * time taken for a work day,8,10,0.8
1/10 * rate of flow of water from tap  * a day,4,5,0.8
10 * weight of a person * a person,4,5,0.8
70 * number of guns produced in the us * a day,27,34,0.7941176470588235
10 * height of Mount Everest,7,9,0.7777777777777778
20 * width of a dollar bill,15,20,0.75
1/2 * trash generated in the US * a day * number of employees in the financial industry,3,4,0.75
"60 * Size of a volleyball court, 18 × 9 metres",11,15,0.7333333333333333
10 * average cost of food * a week,30,41,0.7317073170731707
10 * median income * a week,53,73,0.726027397260274
70 * median income * a day,30,42,0.7142857142857143
"1/5 * RMS Titanic when fully loaded, 52,000 tons",10,14,0.7142857142857143
40 * distance from San Francisco to Dallas TX,5,7,0.7142857142857143
100 * marijuana in a joint,7,10,0.7
20 * number of guns produced in the us * an hour,72,103,0.6990291262135923
20 * average lifetime for a person,40,59,0.6779661016949152
1/2 * cost of an employee * time taken for a work day * population of Texas,23,34,0.6764705882352942
60 * number of employees in the retail industry,29,43,0.6744186046511628
30 * average cost of food * average lifetime for a person,22,33,0.6666666666666666
60 * width of a car,8,12,0.6666666666666666
20 * gun ownership * population of California,4,6,0.6666666666666666
70 * gun ownership * population of San Francisco,4,6,0.6666666666666666
40 * average household size,34,53,0.6415094339622641
60 * area of the average farm,30,47,0.6382978723404256
60 * length of a pen,17,27,0.6296296296296297
6 * cost of an employee * a day * population of San Francisco,52,83,0.6265060240963856
1/1 * cost of an employee * a week * population of San Francisco,25,40,0.625
10 * cost of an employee * an hour * a person,36,58,0.6206896551724138
70 * cost of an employee * a week * a person,29,47,0.6170212765957447
60 * area of the average farm,28,46,0.6086956521739131
1/2 * oil produced by the US * a minute,3,5,0.6
50 * weight of a person * average household size,3,5,0.6
100 * number of guns produced in the us * a minute,19,32,0.59375
30 * height of a tree,7,12,0.5833333333333334
10 * Coins of one Euro and one U.S. dollar,4,7,0.5714285714285714
30 * Grand piano,4,7,0.5714285714285714
20 * cost of an employee * time taken for a work day * a person,25,45,0.5555555555555556
100 * highway speed * an hour,10,18,0.5555555555555556
20 * median income * an hour,29,54,0.5370370370370371
70 * global death rate * a day,30,56,0.5357142857142857
20 * cost of an employee * a day * average household size,26,49,0.5306122448979592
10 * number of employees at Microsoft,37,71,0.5211267605633803
60 * population of Stanford,28,55,0.509090909090909
1/70 * oil produced by the US * time taken for a work day,14,28,0.5
9 * trash generated in the US * time taken for lunch * population of Texas,6,12,0.5
1/1 * trash generated in the US * time taken for a work day * number of employees in the services industry,5,10,0.5
100 * a car,4,8,0.5
20 * walking speed * an hour,2,4,0.5
2 * coffee consumption * an hour * population of Asia,2,4,0.5
3 * trash generated in the US * an hour * population of California,1,2,0.5
1/1 * trash generated in the US * a day * number of employees in the construction industry,1,2,0.5
1/10 * coffee consumption * average lifetime for a person * number of employees at McKinsey,1,2,0.5
8 * trash generated in the US * time taken for a work day * number of employees in the oil industry,1,2,0.5
6 * trash generated in the US * a day * population of San Francisco,1,2,0.5
10 * width of hair,1,2,0.5
40 * speed of a baseball pitch speed * a week,1,2,0.5
30 * trash generated in the US * time taken for lunch * population of San Francisco,1,2,0.5
30 * trash generated in the US * a week * average household size,1,2,0.5
70 * trash generated in the US * an hour * number of employees in the oil industry,1,2,0.5
9 * trash generated in the US * a day * number of employees at Google,1,2,0.5
"60 * Typical laptop computer, 2010",1,2,0.5
1/3 * cost of an employee * time taken for a work day * population of California,21,43,0.4883720930232558
2 * cost of an employee * time taken for a work day * number of employees in the mining industry,19,39,0.48717948717948717
1/5 * cost of an employee * a day * population of Texas,16,33,0.48484848484848486
100 * global death rate * a minute,63,132,0.4772727272727273
20 * global death rate * an hour,56,118,0.4745762711864407
30 * cost of an employee * time taken for a work day * number of employees at Google,15,32,0.46875
10 * average number of employees in a grocery store,48,103,0.46601941747572817
1/8 * cost of an employee * a day * population of California,19,41,0.4634146341463415
1/2 * cost of an employee * a day * number of employees in the financial industry,19,41,0.4634146341463415
1 * coffee consumption * an hour * population of the world,12,26,0.46153846153846156
5 * cost of an employee * an hour * population of Texas,33,72,0.4583333333333333
10 * death rate in the US * a day,28,62,0.45161290322580644
20 * cost of an employee * an hour * population of San Francisco,13,29,0.4482758620689655
2 * cost of an employee * an hour * number of employees in the construction industry,25,56,0.44642857142857145
3 * cost of an employee * an hour * population of California,32,72,0.4444444444444444
50 * cost of an employee * a day * a person,20,45,0.4444444444444444
20 * median income * average lifetime for a person,20,45,0.4444444444444444
70 * cost of an employee * a day * average number of employees in a grocery store,16,36,0.4444444444444444
30 * time taken for lunch,4,9,0.4444444444444444
30 * a storey,4,9,0.4444444444444444
1/1 * cost of an employee * time taken for a work day * number of employees in the services industry,19,43,0.4418604651162791
20 * cost of an employee * time taken for a work day * number of employees at Microsoft,11,25,0.44
1/1 * cost of an employee * time taken for a work day * number of employees in the education industry,18,41,0.43902439024390244
10 * median income * a minute,18,41,0.43902439024390244
2 * cost of an employee * time taken for a work day * population of San Francisco,18,42,0.42857142857142855
1/4 * the construction cost of The Cosmopolitan in Las Vegas,20,47,0.425531914893617
20 * people killed during world war II,14,33,0.42424242424242425
1 * cost of an employee * a minute * population of the world,33,79,0.4177215189873418
20 * number of guns produced in the us * time taken for a work day,24,58,0.41379310344827586
60 * cost of an employee * time taken for a work day * average household size,12,29,0.41379310344827586
20 * cost of an employee * average lifetime for a person * a person,15,37,0.40540540540540543
20 * number of employees at Google,18,45,0.4
10 * cost of an employee * an hour * number of employees at Microsoft,14,35,0.4
20 * trash generated in the US * time taken for a work day * population of San Francisco,6,15,0.4
10 * trash generated in the US * a week * number of employees at Google,2,5,0.4
9 * cost of property in the Bay area * area of a city block,27,68,0.39705882352941174
30 * cost of an employee * a week * average household size,15,38,0.39473684210526316
1 * trash generated in the US * time taken for a work day * number of employees in the retail industry,5,13,0.38461538461538464
20 * median income * time taken for a work day,18,47,0.3829787234042553
9 * cost of an employee * a day * number of employees at Google,17,45,0.37777777777777777
1/60 * rate of flow of water from tap  * an hour,3,8,0.375
20 * an hour,3,8,0.375
40 * number of employees in the education industry,16,43,0.37209302325581395
2 * cost of an employee * time taken for a work day * number of employees in the financial industry,21,57,0.3684210526315789
10 * length of a guitar,7,19,0.3684210526315789
20 * cost of an employee * an hour * number of employees at Google,11,30,0.36666666666666664
3 * cost of an employee * a day * number of employees in the oil industry,12,33,0.36363636363636365
20 * cost of an employee * a minute * population of California,13,36,0.3611111111111111
20 * distance from San Francisco to New York NY,5,14,0.35714285714285715
50 * number of employees in the services industry,12,34,0.35294117647058826
10 * number of employees in the mining industry,16,46,0.34782608695652173
1/4 * rate of flow of water from tap  * average lifetime for a person,9,26,0.34615384615384615
1 * cost of an employee * a week * number of employees at Google,15,44,0.3409090909090909
6 * area of forest logged * a day,13,39,0.3333333333333333
10 * cost of an employee * a week * average number of employees in a grocery store,13,39,0.3333333333333333
70 * cost of an employee * an hour * number of employees in the oil industry,10,30,0.3333333333333333
60 * average cost of food * time taken to graduate college,9,27,0.3333333333333333
40 * trash generated in the US * a minute * number of employees in the oil industry,2,6,0.3333333333333333
20 * trash generated in the US * an hour * number of employees in the construction industry,2,6,0.3333333333333333
3 * coffee consumption * a minute * number of employees in the oil industry,1,3,0.3333333333333333
6 * trash generated in the US * an hour * number of employees in the education industry,1,3,0.3333333333333333
10 * walking speed * a minute,1,3,0.3333333333333333
40 * number of guns produced in the us * time taken to graduate college,1,3,0.3333333333333333
2 * coffee consumption * time taken for a work day * population of San Francisco,1,3,0.3333333333333333
100 * cost of an employee * time taken for a work day * population of Stanford,11,35,0.3142857142857143
80 * walking speed * a day,5,16,0.3125
8 * cost of an employee * an hour * number of employees in the retail industry,24,77,0.3116883116883117
"20 * World's heaviest aircraft: Antonov An-225, maximum take-off mass: 600 tons, payload: 250 tons",4,13,0.3076923076923077
30 * average cost of food * time taken for a work day,15,49,0.30612244897959184
20 * cost of an employee * an hour * average number of employees in a grocery store,10,33,0.30303030303030304
5 * cost of an employee * a day * number of employees at Microsoft,13,43,0.3023255813953488
70 * people killed by gun violence in 2016,18,60,0.3
70 * a day,3,10,0.3
1/3 * cost of an employee * a day * number of employees in the retail industry,8,28,0.2857142857142857
1 * trash generated in the US * time taken for a football game * population of Texas,4,14,0.2857142857142857
60 * highway speed * a minute,2,7,0.2857142857142857
20 * time taken for a basketball game,2,7,0.2857142857142857
60 * number of employees in the oil industry,9,32,0.28125
20 * number of employees on Medicare,8,29,0.27586206896551724
7 * cost of an employee * a week * number of employees at Microsoft,17,62,0.27419354838709675
20 * length of a car,3,11,0.2727272727272727
20 * number of people in poverty,10,37,0.2702702702702703
2 * cost of an employee * an hour * number of employees in the financial industry,11,41,0.2682926829268293
20 * cost of an employee * an hour * number of employees in the mining industry,6,23,0.2608695652173913
8 * cost of an employee * time taken for a work day * number of employees in the oil industry,9,35,0.2571428571428571
2 * people killed during Iraq war,11,43,0.2558139534883721
40 * death rate in the US * time taken for a work day,14,56,0.25
20 * area of forest logged * an hour,10,40,0.25
50 * cost of an employee * a minute * number of employees in the retail industry,6,24,0.25
90 * cost of an employee * a minute * number of employees in the financial industry,5,20,0.25
10 * highway speed * time taken for a work day,4,16,0.25
5 * trash generated in the US * time taken for a basketball game * population of Texas,3,12,0.25
100 * highway speed * time taken for a basketball game,2,8,0.25
30 * trash generated in the US * time taken for a work day * number of employees at Google,2,8,0.25
10 * trash generated in the US * an hour * a person,1,4,0.25
80 * trash generated in the US * a minute * number of employees at Microsoft,1,4,0.25
40 * trash generated in the US * a minute * number of employees in the services industry,1,4,0.25
4 * number of cars registered,1,4,0.25
20 * speed of a baseball pitch speed * time taken to blink,1,4,0.25
3 * cost of an employee * an hour * number of people in poverty,14,57,0.24561403508771928
2 * cost of an employee * time taken for a work day * number of employees in the construction industry,14,58,0.2413793103448276
1 * cost of an employee * time taken for a work day * number of employees in the retail industry,7,29,0.2413793103448276
1/50 * oil produced by the US * time taken for lunch,5,21,0.23809523809523808
6 * cost of an employee * time taken for lunch * population of California,12,51,0.23529411764705882
70 * death rate in the US * time taken for lunch,22,94,0.23404255319148937
10 * cost of an employee * a minute * number of employees at Google,6,26,0.23076923076923078
30 * number of guns produced in the us * time taken for lunch,17,75,0.22666666666666666
20 * global death rate * time taken for a work day,9,40,0.225
2 * cost of property in the Bay area * Size of an American football field,10,45,0.2222222222222222
30 * death rate in the US * an hour,8,36,0.2222222222222222
20 * gun ownership * average household size,4,18,0.2222222222222222
20 * walking speed * time taken for a work day,2,9,0.2222222222222222
1/3 * trash generated in the US * a day * number of employees in the retail industry,2,9,0.2222222222222222
"20 * Maximum gross mass of a semi-trailer truck in the EU, 40–44 tons",2,9,0.2222222222222222
60 * speed of a baseball pitch speed * an hour,2,9,0.2222222222222222
3 * rate of flow of water from tap  * time taken for lunch,2,9,0.2222222222222222
20 * average number of guns owned by a gun owner,3,14,0.21428571428571427
30 * cost of an employee * a minute * population of Texas,7,33,0.21212121212121213
20 * area of a district,8,38,0.21052631578947367
20 * death rate in the US * a week,8,38,0.21052631578947367
2 * weight of a person * number of employees at Google,4,19,0.21052631578947367
10 * cost of an employee * time taken for a basketball game * a person,6,29,0.20689655172413793
6 * cost of an employee * an hour * number of employees in the services industry,12,59,0.2033898305084746
2 * cost of an employee * a minute * population of Asia,12,60,0.2
50 * number of guns produced in the us * time taken for a football game,8,40,0.2
50 * median income * time taken for a football game,5,25,0.2
70 * cost of an employee * time taken for a basketball game * number of employees in the oil industry,3,15,0.2
1/7 * weight of a person * population of San Francisco,2,10,0.2
60 * length of a dollar bill,2,10,0.2
50 * area of forest logged * time taken to blink,1,5,0.2
2 * number of guns produced in the us * average lifetime for a person,1,5,0.2
60 * water used by a family in the US * time taken to graduate college,1,5,0.2
10 * average lifetime for a tree,10,51,0.19607843137254902
50 * time taken to graduate college,9,46,0.1956521739130435
30 * death rate in the US * time taken for a basketball game,12,62,0.1935483870967742
1/1 * cost of an employee * a day * number of employees in the construction industry,6,31,0.1935483870967742
20 * number of employees in the construction industry,5,26,0.19230769230769232
4 * cost of an employee * a week * number of employees in the oil industry,13,68,0.19117647058823528
1/3 * oil produced by the world * time taken for lunch,4,21,0.19047619047619047
1/4 * water used by a family in the US * time taken for a work day,3,16,0.1875
1/4 * cost of an employee * time taken for a work day * people killed during world war II,3,16,0.1875
100 * cost of an employee * time taken for lunch * average household size,5,27,0.18518518518518517
1/5 * oil produced by the world * time taken for a basketball game,5,27,0.18518518518518517
20 * area of forest logged * time taken for a work day,7,38,0.18421052631578946
2 * global death rate * average lifetime for a person,7,38,0.18421052631578946
7 * cost of an employee * a day * number of employees in the mining industry,11,60,0.18333333333333332
80 * cost of an employee * a minute * number of employees at Microsoft,4,22,0.18181818181818182
3 * oil produced by the US * time taken for a football game,2,11,0.18181818181818182
10 * walking speed * a week,2,11,0.18181818181818182
90 * total time taken to build a car * a car,2,11,0.18181818181818182
20 * death rate in the US * a minute,8,46,0.17391304347826086
90 * global death rate * a week,7,41,0.17073170731707318
20 * cost of a new car * average  cost of a house in the US,2,12,0.16666666666666666
10 * distance from Stanford to Mountain View,1,6,0.16666666666666666
30 * cost of a new car * average cost of a house in the Bay Area,1,6,0.16666666666666666
50 * trash generated in the US * time taken for a football game * population of San Francisco,1,6,0.16666666666666666
10 * trash generated in the US * time taken for lunch * number of employees in the education industry,1,6,0.16666666666666666
1/4 * cost of an employee * a day * number of employees in the education industry,6,37,0.16216216216216217
1/4 * cost of an employee * a day * number of employees in the services industry,4,25,0.16
10 * cost of an employee * a minute * average number of employees in a grocery store,7,44,0.1590909090909091
1/3 * cost of an employee * time taken for a work day * number of employees on Medicare,5,32,0.15625
70 * cost of an employee * a minute * a person,5,32,0.15625
50 * time taken for a football game,2,13,0.15384615384615385
5 * cost of an employee * a week * population of Stanford,7,46,0.15217391304347827
30 * cost of an employee * time taken for lunch * population of San Francisco,3,20,0.15
10 * number of employees in the financial industry,6,41,0.14634146341463414
40 * cost of an employee * time taken to graduate college * a person,3,21,0.14285714285714285
6 * trash generated in the US * time taken for a basketball game * number of employees in the education industry,1,7,0.14285714285714285
80 * trash generated in the US * an hour * population of Stanford,1,7,0.14285714285714285
30 * distance of orbit for a satellite,1,7,0.14285714285714285
4 * coffee consumption * time taken to graduate college * population of San Francisco,1,7,0.14285714285714285
3 * death rate in the US * average lifetime for a tree,1,7,0.14285714285714285
50 * cost of an employee * an hour * average household size,5,36,0.1388888888888889
20 * cost of an employee * time taken for lunch * population of Stanford,3,22,0.13636363636363635
1 * oil produced by the US * time taken for a basketball game,3,22,0.13636363636363635
20 * cost of an employee * time taken for lunch * number of employees at Microsoft,2,15,0.13333333333333333
20 * cost of an employee * time taken for a work day * average number of employees in a grocery store,4,31,0.12903225806451613
3 * cost of an employee * time taken for a basketball game * population of California,4,31,0.12903225806451613
80 * cost of an employee * an hour * population of Stanford,3,24,0.125
7 * weight of a person * number of employees at McKinsey,2,16,0.125
1/8 * trash generated in the US * a day * number of people in poverty,1,8,0.125
2 * water used by a family in the US * an hour,1,8,0.125
4 * trash generated in the US * a week * number of employees in the oil industry,1,8,0.125
5 * cost of an employee * time taken for a football game * population of San Francisco,4,33,0.12121212121212122
3 * cost of an employee * an hour * number of employees on Medicare,5,42,0.11904761904761904
1 * cost of an employee * time taken for lunch * number of employees in the services industry,4,34,0.11764705882352941
9 * cost of an employee * time taken for lunch * population of Texas,8,72,0.1111111111111111
2 * cost of an employee * time taken for lunch * number of employees in the retail industry,4,36,0.1111111111111111
20 * cost of a new car * the construction cost of Trump Taj Mahal in Atlantic City,3,27,0.1111111111111111
90 * cost of an employee * a minute * population of San Francisco,3,27,0.1111111111111111
40 * gun ownership * number of employees at McKinsey,2,18,0.1111111111111111
30 * highway speed * time taken for a football game,1,9,0.1111111111111111
40 * highway speed * a day,1,9,0.1111111111111111
1 * trash generated in the US * a week * number of employees in the mining industry,1,9,0.1111111111111111
2 * coffee consumption * a minute * population of California,1,9,0.1111111111111111
40 * gun ownership * people killed by gun violence in 2016,4,37,0.10810810810810811
5 * cost of an employee * time taken for a football game * number of employees in the mining industry,3,28,0.10714285714285714
20 * cost of a new car * the construction cost of Bellagio in Las Vegas,3,28,0.10714285714285714
20 * cost of an employee * time taken for a football game * number of employees in the oil industry,2,19,0.10526315789473684
20 * cost of an employee * time taken for a basketball game * population of San Francisco,2,19,0.10526315789473684
40 * average cost of food * time taken for lunch,2,19,0.10526315789473684
3 * cost of an employee * time taken for a basketball game * number of people in poverty,3,29,0.10344827586206896
50 * median income * time taken to graduate college,3,29,0.10344827586206896
1/9 * cost of an employee * a week * number of employees in the construction industry,4,39,0.10256410256410256
7 * cost of an employee * average lifetime for a person * average household size,4,40,0.1
1 * cost of an employee * a minute * people killed during Iraq war,1,10,0.1
100 * cost of a new car * cost of a new car,1,10,0.1
90 * cost of an employee * time taken for a work day * number of employees at McKinsey,2,21,0.09523809523809523
40 * cost of an employee * a minute * number of employees in the oil industry,2,21,0.09523809523809523
6 * cost of an employee * an hour * number of employees in the education industry,5,54,0.09259259259259259
80 * cost of an employee * an hour * people killed by gun violence in 2016,1,11,0.09090909090909091
1/4 * trash generated in the US * a day * number of employees in the education industry,1,11,0.09090909090909091
20 * cost of an employee * time taken for a football game * average household size,1,11,0.09090909090909091
10 * cost of an employee * time taken for lunch * number of employees in the oil industry,2,23,0.08695652173913043
"60 * cost of property in the Bay area * Size of a volleyball court, 18 × 9 metres",2,23,0.08695652173913043
2 * cost of an employee * time taken for a football game * number of employees in the services industry,3,36,0.08333333333333333
30 * cost of an employee * a day * population of Stanford,2,24,0.08333333333333333
10 * cost of an employee * time taken to blink * population of Asia,2,24,0.08333333333333333
10 * death rate in the US * time taken for a football game,5,61,0.08196721311475409
8 * cost of an employee * time taken for a basketball game * number of employees in the retail industry,4,52,0.07692307692307693
7 * weight of a person * population of Stanford,1,13,0.07692307692307693
60 * number of employees at McKinsey,2,27,0.07407407407407407
40 * cost of an employee * time taken for a football game * a person,2,28,0.07142857142857142
9 * cost of an employee * average lifetime for a tree * a person,2,28,0.07142857142857142
30 * median income * time taken for lunch,2,28,0.07142857142857142
2 * coffee consumption * average lifetime for a person * number of employees at Microsoft,1,14,0.07142857142857142
1 * cost of an employee * time taken for a football game * population of Texas,4,58,0.06896551724137931
1/6 * water used by a family in the US * average lifetime for a tree,1,15,0.06666666666666667
10 * cost of an employee * time taken to graduate college * average household size,1,15,0.06666666666666667
5 * cost of an employee * time taken for a football game * number of employees in the financial industry,3,46,0.06521739130434782
6 * cost of an employee * time taken for a basketball game * number of employees in the education industry,3,47,0.06382978723404255
1/3 * cost of an employee * time taken for a work day * number of people in poverty,1,16,0.0625
1/5 * cost of an employee * time taken to graduate college * population of Stanford,1,16,0.0625
60 * gun ownership * a person,1,16,0.0625
30 * cost of an employee * a day * people killed by gun violence in 2016,1,16,0.0625
90 * cost of an employee * time taken to blink * number of employees on Medicare,1,16,0.0625
1 * weight of a person * number of employees at Microsoft,1,16,0.0625
1 * cost of an employee * time taken for lunch * number of employees in the education industry,2,33,0.06060606060606061
20 * cost of an employee * time taken for lunch * a person,2,33,0.06060606060606061
100 * death rate in the US * time taken to graduate college,1,17,0.058823529411764705
20 * cost of an employee * time taken for a football game * population of Stanford,1,17,0.058823529411764705
30 * global death rate * time taken for lunch,3,52,0.057692307692307696
10 * gun ownership * number of employees at Google,2,35,0.05714285714285714
6 * cost of an employee * time taken for lunch * number of people in poverty,2,36,0.05555555555555555
1/1 * area of forest logged * a week,1,18,0.05555555555555555
30 * cost of an employee * a day * number of employees at McKinsey,1,18,0.05555555555555555
10 * cost of an employee * a minute * number of employees in the construction industry,1,18,0.05555555555555555
70 * cost of an employee * time taken for a football game * number of employees at Google,1,18,0.05555555555555555
70 * cost of an employee * time taken for a basketball game * number of employees at McKinsey,1,18,0.05555555555555555
50 * cost of an employee * a week * people killed by gun violence in 2016,1,19,0.05263157894736842
20 * cost of an employee * a minute * number of employees on Medicare,1,21,0.047619047619047616
6 * cost of an employee * time taken for a basketball game * number of employees in the services industry,2,45,0.044444444444444446
2 * cost of an employee * time taken for a basketball game * number of employees in the financial industry,1,23,0.043478260869565216
1/10 * cost of an employee * a day * number of employees on Medicare,1,23,0.043478260869565216
70 * cost of an employee * an hour * number of employees at McKinsey,1,23,0.043478260869565216
30 * cost of an employee * a minute * number of employees in the education industry,1,23,0.043478260869565216
10 * cost of an employee * time taken for a basketball game * number of employees at Microsoft,1,24,0.041666666666666664
30 * cost of an employee * a minute * average household size,1,24,0.041666666666666664
50 * cost of an employee * time taken for a football game * average number of employees in a grocery store,1,24,0.041666666666666664
1 * cost of an employee * time taken for a football game * population of California,2,49,0.04081632653061224
40 * cost of an employee * a minute * number of employees in the services industry,1,25,0.04
20 * cost of an employee * time taken for a basketball game * number of employees at Google,1,25,0.04
2 * cost of an employee * time taken for a basketball game * number of employees in the construction industry,1,25,0.04
20 * global death rate * time taken for a basketball game,2,52,0.038461538461538464
4 * cost of an employee * average lifetime for a tree * average household size,1,27,0.037037037037037035
30 * cost of property in the Bay area * Area of one side of a U.S. penny,1,28,0.03571428571428571
5 * cost of an employee * time taken for lunch * number of employees on Medicare,1,29,0.034482758620689655
5 * death rate in the US * average lifetime for a person,1,31,0.03225806451612903
20 * average cost of food * an hour,1,33,0.030303030303030304
4 * cost of an employee * a week * number of employees at McKinsey,1,34,0.029411764705882353
3 * cost of an employee * time taken for lunch * number of employees in the financial industry,1,35,0.02857142857142857
6 * cost of an employee * time taken for a football game * number of employees in the construction industry,1,43,0.023255813953488372
20 * number of guns produced in the us * time taken for a basketball game,1,44,0.022727272727272728
90 * area of forest logged * a minute,1,48,0.020833333333333332
5 * cost of an employee * time taken for a basketball game * population of Texas,1,52,0.019230769230769232
80 * gun ownership * average number of employees in a grocery store,1,53,0.018867924528301886
2 * cost of an employee * time taken for a football game * number of employees in the retail industry,0,39,0.0
2 * cost of an employee * average lifetime for a person * average number of employees in a grocery store,0,29,0.0
1 * cost of an employee * a week * number of employees in the mining industry,0,28,0.0
3 * cost of an employee * time taken for a basketball game * number of employees on Medicare,0,28,0.0
5 * cost of an employee * time taken to graduate college * average number of employees in a grocery store,0,24,0.0
40 * cost of an employee * a minute * number of employees at McKinsey,0,24,0.0
2 * cost of an employee * time taken for a football game * number of employees in the education industry,0,24,0.0
4 * cost of an employee * time taken for lunch * number of employees in the construction industry,0,23,0.0
20 * cost of an employee * time taken for a basketball game * average number of employees in a grocery store,0,23,0.0
40 * cost of an employee * time taken for a football game * number of employees at Microsoft,0,23,0.0
50 * global death rate * time taken for a football game,0,22,0.0
90 * cost of an employee * a minute * number of employees in the mining industry,0,21,0.0
5 * coffee consumption * time taken for lunch * population of Asia,0,20,0.0
1 * coffee consumption * average lifetime for a person * population of Stanford,0,19,0.0
50 * area of forest logged * time taken for a football game,0,19,0.0
70 * cost of an employee * time taken to blink * number of employees in the construction industry,0,19,0.0
30 * area of forest logged * time taken for lunch,0,19,0.0
20 * cost of property in the Bay area * The area of American letter paper,0,19,0.0
50 * cost of an employee * time taken to blink * number of employees in the financial industry,0,18,0.0
2 * cost of an employee * an hour * people killed during world war II,0,18,0.0
20 * median income * time taken for a basketball game,0,18,0.0
20 * area of forest logged * time taken for a basketball game,0,18,0.0
30 * cost of an employee * time taken to blink * number of employees in the retail industry,0,17,0.0
4 * cost of an employee * time taken for lunch * people killed during world war II,0,17,0.0
1 * cost of an employee * time taken for a football game * number of people in poverty,0,16,0.0
20 * cost of property in the Bay area * Area of the face of a credit card,0,16,0.0
1 * cost of an employee * average lifetime for a tree * average number of employees in a grocery store,0,16,0.0
80 * cost of an employee * time taken for a basketball game * population of Stanford,0,16,0.0
2 * cost of an employee * time taken for a basketball game * people killed during world war II,0,16,0.0
70 * average cost of food * time taken for a football game,0,15,0.0
30 * cost of an employee * time taken for lunch * number of employees in the mining industry,0,15,0.0
10 * median income * average lifetime for a tree,0,15,0.0
20 * cost of an employee * time taken to blink * number of employees in the oil industry,0,15,0.0
1/8 * cost of an employee * a day * number of people in poverty,0,15,0.0
2 * cost of an employee * time taken to graduate college * people killed by gun violence in 2016,0,15,0.0
30 * cost of an employee * time taken for lunch * average number of employees in a grocery store,0,14,0.0
50 * cost of an employee * time taken to blink * population of San Francisco,0,14,0.0
80 * cost of a new car * the construction cost of The Cosmopolitan in Las Vegas,0,14,0.0
50 * cost of an employee * a minute * population of Stanford,0,14,0.0
60 * cost of an employee * time taken to blink * population of the world,0,14,0.0
20 * average cost of food * average lifetime for a tree,0,14,0.0
1/60 * coffee consumption * time taken to graduate college * number of employees in the oil industry,0,13,0.0
1/2 * cost of an employee * time taken for a football game * people killed during world war II,0,13,0.0
10 * cost of an employee * time taken to blink * population of California,0,13,0.0
10 * cost of an employee * time taken for a work day * people killed by gun violence in 2016,0,13,0.0
40 * gun ownership * population of Stanford,0,13,0.0
20 * cost of an employee * a minute * number of people in poverty,0,13,0.0
40 * trash generated in the US * a week * population of Stanford,0,12,0.0
20 * cost of an employee * time taken to blink * number of employees in the education industry,0,12,0.0
50 * cost of an employee * time taken for a basketball game * average household size,0,12,0.0
40 * cost of an employee * time taken for lunch * number of employees at Google,0,12,0.0
20 * cost of an employee * time taken for a basketball game * number of employees in the mining industry,0,11,0.0
1/1 * cost of an employee * time taken for a football game * number of employees on Medicare,0,11,0.0
20 * average cost of food * time taken for a basketball game,0,11,0.0
60 * cost of an employee * time taken to blink * number of employees in the mining industry,0,11,0.0
30 * cost of an employee * time taken to blink * population of Stanford,0,11,0.0
10 * cost of an employee * time taken to blink * number of people in poverty,0,11,0.0
1/4 * cost of an employee * an hour * people killed during Iraq war,0,10,0.0
80 * cost of an employee * time taken to blink * number of employees at Google,0,10,0.0
1 * global death rate * average lifetime for a tree,0,10,0.0
30 * gun ownership * number of employees in the oil industry,0,10,0.0
20 * cost of a new car * the GDP of California,0,10,0.0
20 * cost of an employee * time taken to blink * number of employees in the services industry,0,10,0.0
40 * cost of an employee * time taken to blink * number of employees at Microsoft,0,9,0.0
6 * trash generated in the US * time taken for a basketball game * number of employees in the services industry,0,9,0.0
70 * walking speed * time taken to blink,0,9,0.0
1/5 * cost of an employee * time taken to graduate college * number of employees at McKinsey,0,8,0.0
6 * trash generated in the US * time taken for lunch * population of California,0,8,0.0
8 * weight of a person * people killed by gun violence in 2016,0,8,0.0
1/8 * coffee consumption * an hour * number of employees in the mining industry,0,8,0.0
1/7 * weight of a person * number of employees in the mining industry,0,8,0.0
8 * trash generated in the US * an hour * number of employees in the retail industry,0,8,0.0
10 * cost of an employee * a minute * people killed during world war II,0,8,0.0
3 * coffee consumption * time taken for a work day * people killed during Iraq war,0,7,0.0
20 * cost of an employee * time taken for lunch * number of employees at McKinsey,0,7,0.0
1/2 * weight of a person * number of employees in the oil industry,0,7,0.0
2 * trash generated in the US * a minute * population of Asia,0,7,0.0
2 * trash generated in the US * time taken for a football game * number of employees in the education industry,0,7,0.0
30 * trash generated in the US * a day * number of employees in the oil industry,0,7,0.0
1/2 * cost of an employee * time taken for lunch * people killed during Iraq war,0,7,0.0
3 * trash generated in the US * an hour * number of people in poverty,0,7,0.0
2 * trash generated in the US * time taken for a work day * number of employees in the construction industry,0,7,0.0
60 * walking speed * time taken for a football game,0,7,0.0
1/3 * trash generated in the US * time taken for a work day * number of employees on Medicare,0,6,0.0
60 * gun ownership * number of employees at Microsoft,0,6,0.0
20 * highway speed * time taken for lunch,0,6,0.0
1/70 * coffee consumption * average lifetime for a tree * number of employees at Google,0,6,0.0
2 * trash generated in the US * time taken for a football game * number of employees in the services industry,0,6,0.0
1/8 * cost of an employee * average lifetime for a person * people killed by gun violence in 2016,0,6,0.0
20 * speed of a baseball pitch speed * time taken for a football game,0,6,0.0
30 * highway speed * time taken to blink,0,6,0.0
30 * cost of an employee * time taken to blink * people killed by gun violence in 2016,0,6,0.0
20 * weight of a person * average number of employees in a grocery store,0,6,0.0
20 * cost of an employee * time taken for a football game * number of employees at McKinsey,0,5,0.0
1/6 * rate of flow of water from tap  * time taken for a basketball game,0,5,0.0
20 * trash generated in the US * time taken for a football game * number of employees in the oil industry,0,5,0.0
30 * cost of an employee * time taken to blink * number of employees at McKinsey,0,5,0.0
80 * gun ownership * number of employees in the mining industry,0,5,0.0
50 * trash generated in the US * time taken for a football game * number of employees in the mining industry,0,5,0.0
40 * walking speed * time taken for lunch,0,5,0.0
9 * trash generated in the US * average lifetime for a tree * a person,0,5,0.0
90 * trash generated in the US * a minute * number of employees in the financial industry,0,5,0.0
20 * cost of an employee * time taken to blink * population of Texas,0,5,0.0
90 * cost of an employee * time taken to blink * people killed during Iraq war,0,5,0.0
20 * trash generated in the US * time taken for a basketball game * number of employees in the financial industry,0,5,0.0
70 * trash generated in the US * a minute * a person,0,5,0.0
70 * cost of an employee * time taken to blink * people killed during world war II,0,5,0.0
30 * trash generated in the US * a minute * average household size,0,5,0.0
30 * cost of an employee * time taken for a football game * people killed by gun violence in 2016,0,4,0.0
2 * trash generated in the US * time taken to graduate college * people killed by gun violence in 2016,0,4,0.0
20 * trash generated in the US * a minute * number of people in poverty,0,4,0.0
1/30 * coffee consumption * an hour * population of Texas,0,4,0.0
1/10 * coffee consumption * average lifetime for a tree * number of employees in the mining industry,0,4,0.0
10 * coffee consumption * time taken for a football game * population of Texas,0,4,0.0
30 * gun ownership * number of employees in the services industry,0,4,0.0
20 * trash generated in the US * time taken for a work day * number of employees in the mining industry,0,4,0.0
60 * trash generated in the US * time taken to blink * population of the world,0,4,0.0
90 * gun ownership * number of employees in the construction industry,0,4,0.0
20 * speed of a baseball pitch speed * a day,0,4,0.0
40 * global death rate * time taken to graduate college,0,4,0.0
30 * trash generated in the US * a day * people killed by gun violence in 2016,0,3,0.0
1/7 * coffee consumption * time taken to graduate college * number of employees in the services industry,0,3,0.0
30 * gun ownership * number of employees in the education industry,0,3,0.0
1/10 * coffee consumption * a week * people killed during world war II,0,3,0.0
70 * gun ownership * number of employees in the financial industry,0,3,0.0
70 * trash generated in the US * time taken for a football game * number of employees at Google,0,3,0.0
1/5 * coffee consumption * time taken for a basketball game * number of employees at Google,0,3,0.0
6 * trash generated in the US * time taken for a football game * number of employees in the construction industry,0,3,0.0
8 * coffee consumption * average lifetime for a tree * a person,0,3,0.0
4 * water used by a family in the US * time taken for lunch,0,3,0.0
70 * speed of a baseball pitch speed * time taken for a work day,0,3,0.0
60 * speed of a baseball pitch speed * time taken for a basketball game,0,3,0.0
6 * trash generated in the US * an hour * number of employees in the services industry,0,3,0.0
10 * trash generated in the US * time taken for lunch * number of employees in the oil industry,0,3,0.0
50 * cost of an employee * a minute * people killed by gun violence in 2016,0,3,0.0
1 * trash generated in the US * time taken for a football game * number of people in poverty,0,3,0.0
10 * speed of a baseball pitch speed * time taken for lunch,0,3,0.0
20 * trash generated in the US * a minute * number of employees on Medicare,0,3,0.0
60 * highway speed * a week,0,3,0.0
20 * trash generated in the US * time taken for lunch * a person,0,3,0.0
10 * gun ownership * number of employees on Medicare,0,3,0.0
1 * trash generated in the US * average lifetime for a tree * average number of employees in a grocery store,0,3,0.0
10 * coffee consumption * average lifetime for a person * people killed by gun violence in 2016,0,3,0.0
1/4 * trash generated in the US * time taken for a work day * people killed during world war II,0,2,0.0
1/4 * coffee consumption * a week * number of employees in the education industry,0,2,0.0
70 * trash generated in the US * a day * average number of employees in a grocery store,0,2,0.0
50 * cost of property in the Bay area * Area of the head of a pin,0,2,0.0
1/3 * trash generated in the US * time taken for a work day * number of people in poverty,0,2,0.0
2 * trash generated in the US * time taken for a football game * number of employees in the retail industry,0,2,0.0
20 * cost of an employee * time taken for lunch * people killed by gun violence in 2016,0,2,0.0
60 * cost of an employee * time taken to blink * average number of employees in a grocery store,0,2,0.0
30 * trash generated in the US * a day * population of Stanford,0,2,0.0
60 * A CRT computer monitor or television set,0,2,0.0
80 * trash generated in the US * time taken for a basketball game * population of Stanford,0,2,0.0
1 * coffee consumption * a week * people killed during Iraq war,0,2,0.0
1/4 * coffee consumption * time taken for a work day * number of employees at Google,0,2,0.0
1/10 * trash generated in the US * a day * number of employees on Medicare,0,2,0.0
1/10 * coffee consumption * time taken for a work day * number of employees at McKinsey,0,2,0.0
3 * trash generated in the US * time taken for a basketball game * number of employees on Medicare,0,2,0.0
3 * coffee consumption * an hour * number of people in poverty,0,2,0.0
50 * trash generated in the US * a minute * population of Stanford,0,2,0.0
2 * trash generated in the US * an hour * people killed during world war II,0,2,0.0
2 * coffee consumption * average lifetime for a person * average number of employees in a grocery store,0,2,0.0
40 * gun ownership * number of employees in the retail industry,0,2,0.0
20 * walking speed * time taken for a basketball game,0,2,0.0
40 * length of a basketball court,0,2,0.0
1/9 * coffee consumption * an hour * number of employees at Microsoft,0,2,0.0
10 * trash generated in the US * a minute * number of employees in the construction industry,0,2,0.0
30 * Area of one side of a U.S. penny,0,2,0.0
10 * trash generated in the US * an hour * number of employees at Microsoft,0,2,0.0
1/50 * coffee consumption * time taken for a football game * number of employees at McKinsey,0,2,0.0
70 * trash generated in the US * an hour * number of employees at McKinsey,0,2,0.0
1/4 * cost of an employee * time taken for a basketball game * people killed during Iraq war,0,2,0.0
40 * trash generated in the US * time taken for lunch * number of employees at Google,0,1,0.0
10 * trash generated in the US * time taken to graduate college * average household size,0,1,0.0
20 * trash generated in the US * time taken for lunch * number of employees at Microsoft,0,1,0.0
1 * gun ownership * people killed during Iraq war,0,1,0.0
5 * trash generated in the US * time taken for lunch * number of employees on Medicare,0,1,0.0
100 * trash generated in the US * time taken for a work day * population of Stanford,0,1,0.0
1/10 * coffee consumption * average lifetime for a tree * number of employees at Microsoft,0,1,0.0
50 * coffee consumption * a day * population of San Francisco,0,1,0.0
80 * cost of an employee * time taken for a basketball game * people killed by gun violence in 2016,0,1,0.0
1/5 * coffee consumption * time taken for a basketball game * number of employees on Medicare,0,1,0.0
1/5 * coffee consumption * a day * number of employees in the education industry,0,1,0.0
50 * trash generated in the US * time taken to graduate college * average number of employees in a grocery store,0,1,0.0
50 * trash generated in the US * a day * a person,0,1,0.0
100 * a minute,0,1,0.0
20 * trash generated in the US * time taken for a work day * number of employees at Microsoft,0,1,0.0
2 * coffee consumption * time taken for a work day * number of employees in the mining industry,0,1,0.0
40 * trash generated in the US * average lifetime for a tree * average household size,0,1,0.0
60 * median income * time taken to blink,0,1,0.0
10 * trash generated in the US * time taken to blink * population of Asia,0,1,0.0
2 * coffee consumption * time taken for a basketball game * number of employees in the construction industry,0,1,0.0
40 * trash generated in the US * time taken to blink * number of employees at Microsoft,0,1,0.0
1/2 * coffee consumption * a week * number of employees at Microsoft,0,1,0.0
2 * coffee consumption * an hour * number of employees at Google,0,1,0.0
20 * trash generated in the US * time taken to blink * population of Texas,0,1,0.0
1/9 * coffee consumption * average lifetime for a tree * average number of employees in a grocery store,0,1,0.0
10 * trash generated in the US * a week * average number of employees in a grocery store,0,1,0.0
1/3 * coffee consumption * time taken to graduate college * number of employees at Microsoft,0,1,0.0
1/3 * trash generated in the US * time taken for a work day * population of California,0,1,0.0
90 * trash generated in the US * time taken to blink * people killed during Iraq war,0,1,0.0
80 * trash generated in the US * time taken to blink * number of employees at Google,0,1,0.0
100 * trash generated in the US * time taken for lunch * average household size,0,1,0.0
30 * trash generated in the US * time taken to blink * population of Stanford,0,1,0.0
20 * coffee consumption * time taken for a work day * number of employees in the construction industry,0,1,0.0
3 * coffee consumption * time taken for a work day * population of Asia,0,1,0.0
50 * trash generated in the US * a week * people killed by gun violence in 2016,0,1,0.0
20 * trash generated in the US * an hour * average number of employees in a grocery store,0,1,0.0
100 * a week,0,1,0.0
40 * trash generated in the US * a minute * number of employees at McKinsey,0,1,0.0
6 * trash generated in the US * a day * number of employees in the mining industry,0,1,0.0
2 * trash generated in the US * time taken for a basketball game * people killed during world war II,0,1,0.0
1/2 * rate of flow of water from tap  * time taken to graduate college,0,1,0.0
1/2 * coffee consumption * time taken for lunch * population of California,0,1,0.0
10 * trash generated in the US * time taken to blink * number of people in poverty,0,1,0.0
20 * trash generated in the US * an hour * number of employees in the financial industry,0,1,0.0
1/2 * coffee consumption * time taken for a basketball game * population of Stanford,0,1,0.0
1/20 * coffee consumption * a day * number of employees at Microsoft,0,1,0.0
1/5 * coffee consumption * time taken for lunch * number of employees at Microsoft,0,1,0.0
60 * trash generated in the US * time taken for a work day * average household size,0,1,0.0
7 * trash generated in the US * a week * number of employees at Microsoft,0,1,0.0
2 * trash generated in the US * time taken for a work day * number of employees in the financial industry,0,1,0.0
10 * gun ownership * people killed during world war II,0,1,0.0
20 * gun ownership * number of people in poverty,0,1,0.0
2 * cost of a new car * the GDP of the US,0,1,0.0
50 * coffee consumption * time taken for a football game * number of employees in the construction industry,0,1,0.0
1/3 * coffee consumption * a minute * number of employees in the services industry,0,1,0.0
40 * trash generated in the US * time taken for lunch * number of employees in the construction industry,0,1,0.0
1/8 * trash generated in the US * a day * population of California,0,1,0.0
10 * coffee consumption * time taken for lunch * number of employees in the services industry,0,1,0.0
1/8 * coffee consumption * time taken for lunch * number of employees in the retail industry,0,1,0.0
1/30 * coffee consumption * time taken for lunch * number of employees in the construction industry,0,1,0.0
50 * trash generated in the US * an hour * average household size,0,1,0.0
1/80 * coffee consumption * time taken for lunch * population of Stanford,0,1,0.0
20 * trash generated in the US * time taken for a basketball game * number of employees in the mining industry,0,1,0.0
1/6 * coffee consumption * time taken to blink * number of employees in the education industry,0,1,0.0
60 * trash generated in the US * time taken to blink * average number of employees in a grocery store,0,1,0.0
1/30 * coffee consumption * time taken to graduate college * number of employees in the mining industry,0,1,0.0
2 * trash generated in the US * average lifetime for a person * average number of employees in a grocery store,0,1,0.0
1/9 * coffee consumption * time taken for a basketball game * number of employees at Microsoft,0,1,0.0
20 * trash generated in the US * a minute * people killed during Iraq war,0,1,0.0
1 * number of guns produced in the us * average lifetime for a tree,0,1,0.0
40 * cost of an employee * time taken to blink * a person,0,1,0.0
1/5 * trash generated in the US * time taken to graduate college * population of Stanford,0,1,0.0
40 * trash generated in the US * time taken for a football game * number of employees at Microsoft,0,1,0.0
6 * coffee consumption * time taken for a basketball game * number of employees at McKinsey,0,1,0.0
1/10 * coffee consumption * a week * number of employees in the mining industry,0,1,0.0
4 * coffee consumption * time taken for a football game * population of San Francisco,0,1,0.0
70 * coffee consumption * a week * population of San Francisco,0,1,0.0
50 * trash generated in the US * a minute * number of employees in the retail industry,0,1,0.0
20 * trash generated in the US * time taken for a work day * a person,0,1,0.0
8 * coffee consumption * a minute * number of employees in the financial industry,0,1,0.0
1 * trash generated in the US * time taken for a football game * population of California,0,1,0.0
1/80 * water used by a family in the US * a minute,0,0,0.0
20 * water usage in the US * time taken for lunch * population of New York,0,0,0.0
20 * Area of a typical postage stamp,0,0,0.0
90 * birth rate in the US * a day,0,0,0.0
30 * cost of an employee * time taken for a soccer game * number of employees at Yelp,0,0,0.0
1 * coffee consumption * a week * number of employees in the construction industry,0,0,0.0
60 * trash generated in the US * time taken for a soccer game * people killed by gun violence in 2016,0,0,0.0
1/80 * water usage in the US * an hour * people killed during world war II,0,0,0.0
1/1 * cost of an employee * an hour * number of employees in the economy,0,0,0.0
90 * area of forest logged,0,0,0.0
70 * number of dogs in shelters * time taken for a football game,0,0,0.0
4 * coffee consumption * time taken for a soccer game * number of employees in the oil industry,0,0,0.0
1/30 * coffee consumption * time taken for lunch * average number of employees in a grocery store,0,0,0.0
10 * water usage in the US * an hour * average number of employees in a grocery store,0,0,0.0
1/3 * trash generated in the US * an hour * population of United States,0,0,0.0
30 * coffee consumption * time taken for a football game * number of employees at Microsoft,0,0,0.0
40 * cost of an employee * time taken for a basketball game * number of employees at Yelp,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * number of employees in the construction industry,0,0,0.0
1/50 * coffee consumption * a minute * people killed during the September 11th attack,0,0,0.0
4 * gun ownership * number of employees in the economy,0,0,0.0
90 * number of dogs in shelters * a day,0,0,0.0
50 * cost of an employee * time taken for a soccer game * population of Stanford,0,0,0.0
1 * coffee consumption * a minute * people killed during Iraq war,0,0,0.0
10 * coffee consumption * a minute * number of employees on Medicare in California,0,0,0.0
70 * cost of an employee,0,0,0.0
9 * coffee consumption * time taken for a soccer game * number of employees in the mining industry,0,0,0.0
5 * coffee consumption * time taken to blink * population of the world,0,0,0.0
100 * number of guns produced in the us,0,0,0.0
20 * trash generated in the US * time taken for lunch * population of Stanford,0,0,0.0
1/50 * water usage in the US * a day * number of employees in the retail industry,0,0,0.0
40 * cost of an employee * time taken for a soccer game * number of employees in the oil industry,0,0,0.0
50 * trash generated in the US * time taken to blink * population of New York,0,0,0.0
40 * olympic weight lifting record,0,0,0.0
40 * sea level rise * average lifetime for a person,0,0,0.0
2 * water usage in the US * time taken for lunch * average number of employees in a grocery store,0,0,0.0
1/2 * water usage in the US * time taken for lunch * population of United States,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * population of San Francisco,0,0,0.0
1/80 * water usage in the US * average lifetime for a dog * number of employees at Google,0,0,0.0
20 * global birth rate * time taken for a football game,0,0,0.0
30 * trash generated in the US * time taken to blink * number of employees in the economy,0,0,0.0
20 * trash generated in the US * an hour * number of employees on Medicare in California,0,0,0.0
10 * cost of an employee * time taken for a basketball game,0,0,0.0
50 * water usage in the US * time taken to blink * number of employees at Google,0,0,0.0
30 * coffee consumption * time taken for a soccer game * average household size,0,0,0.0
1/10 * water usage in the US * time taken for a football game * population of United States,0,0,0.0
1/70 * water usage in the US * time taken for a football game * number of employees at McKinsey,0,0,0.0
50 * water usage in the US * time taken for a soccer game,0,0,0.0
10 * water used by a family in the US * time taken for a soccer game,0,0,0.0
2 * cost of an employee * time taken for a soccer game * population of California,0,0,0.0
1/20 * water usage in the US * time taken for a football game * population of California,0,0,0.0
20 * coffee consumption * time taken for lunch * population of San Francisco,0,0,0.0
40 * trash generated in the US * time taken for a basketball game * people killed during the September 11th attack,0,0,0.0
20 * average cost of food * average lifetime for a dog,0,0,0.0
1/30 * water usage in the US * time taken to blink * number of employees in the mining industry,0,0,0.0
30 * cost of an employee * time taken for a soccer game * average household size,0,0,0.0
1/20 * water usage in the US * a day * number of employees in the construction industry,0,0,0.0
80 * cost of an employee * time taken for lunch * people killed during the September 11th attack,0,0,0.0
50 * trash generated in the US * a minute * number of employees in the economy,0,0,0.0
1/10 * coffee consumption * average lifetime for a tree * population of San Francisco,0,0,0.0
100 * coffee consumption * time taken for a soccer game * average number of employees in a grocery store,0,0,0.0
1/10 * coffee consumption * time taken to graduate college * population of California,0,0,0.0
1/2 * water usage in the US * time taken for lunch * people killed during the September 11th attack,0,0,0.0
20 * coffee consumption * time taken for a basketball game * people killed during Iraq war,0,0,0.0
1/4 * water usage in the US * time taken for a work day * number of people in poverty,0,0,0.0
1/7 * water usage in the US * time taken for a work day * average number of employees in a grocery store,0,0,0.0
1/6 * speed of a baseball pitch speed * time taken to graduate college,0,0,0.0
10 * water usage in the US * time taken for a basketball game * number of employees in the mining industry,0,0,0.0
1/20 * coffee consumption * an hour * number of employees in the retail industry,0,0,0.0
100 * a person,0,0,0.0
8 * water usage in the US * time taken for a soccer game * number of employees in the construction industry,0,0,0.0
1 * water usage in the US * time taken for a football game * population of Texas,0,0,0.0
2 * cost of an employee * time taken for a soccer game * number of employees on Medicare in California,0,0,0.0
30 * number of dogs in shelters * time taken for a work day,0,0,0.0
1/20 * water usage in the US * a minute * number of employees in the mining industry,0,0,0.0
10 * trash generated in the US * an hour,0,0,0.0
1/20 * water usage in the US * a week * population of New York,0,0,0.0
1/20 * water usage in the US * average lifetime for a dog * population of Stanford,0,0,0.0
1/30 * coffee consumption * a week * number of employees in the services industry,0,0,0.0
1/30 * water usage in the US * time taken for a football game * population of New York,0,0,0.0
20 * cost of an employee * average lifetime for a person,0,0,0.0
1/40 * coffee consumption * average lifetime for a dog * number of people in poverty,0,0,0.0
"30 * Small grain of sand, 0.063 mm diameter, 350 nanograms",0,0,0.0
10 * number of dogs in shelters * a week,0,0,0.0
40 * cost of an employee * an hour * people killed during the September 11th attack,0,0,0.0
1/60 * coffee consumption * average lifetime for a person * population of New York,0,0,0.0
1/30 * coffee consumption * average lifetime for a dog * population of Texas,0,0,0.0
1/80 * coffee consumption * time taken for a basketball game * population of San Francisco,0,0,0.0
1/30 * water used by a family in the US * average lifetime for a person,0,0,0.0
1 * trash generated in the US * time taken for a soccer game * people killed during world war II,0,0,0.0
20 * trash generated in the US * time taken for a football game * population of Stanford,0,0,0.0
1/20 * water usage in the US * average lifetime for a dog * people killed by gun violence in 2016,0,0,0.0
10 * cost of an employee * time taken for a soccer game * population of New York,0,0,0.0
1/2 * water usage in the US * a minute * number of employees in the financial industry,0,0,0.0
1/1 * coffee consumption * time taken for a soccer game * number of employees in the financial industry,0,0,0.0
6 * water usage in the US * time taken for a basketball game * number of employees in the manufacturing industry,0,0,0.0
1/2 * coffee consumption * time taken for a basketball game * average household size,0,0,0.0
1/80 * water usage in the US * a week * population of California,0,0,0.0
40 * coffee consumption * time taken to blink * number of employees at Microsoft,0,0,0.0
1/50 * coffee consumption * average lifetime for a person * number of employees in the mining industry,0,0,0.0
6 * coffee consumption * average lifetime for a dog * number of employees at McKinsey,0,0,0.0
8 * water usage in the US * time taken for a basketball game * number of employees at Microsoft,0,0,0.0
2 * cost of an employee * time taken for a work day * population of New York,0,0,0.0
4 * cost of an employee * time taken for a soccer game * number of employees in the education industry,0,0,0.0
1/90 * coffee consumption * time taken for a football game * number of employees at Yelp,0,0,0.0
5 * water usage in the US * a week * number of employees at Microsoft,0,0,0.0
80 * water usage in the US * average lifetime for a dog,0,0,0.0
1/3 * water usage in the US * time taken for a basketball game * number of employees in the education industry,0,0,0.0
10 * water usage in the US * an hour * number of employees in the construction industry,0,0,0.0
20 * coffee consumption * a minute * population of Texas,0,0,0.0
1/2 * water usage in the US * a minute * population of San Francisco,0,0,0.0
1/70 * coffee consumption * a minute * population of Asia,0,0,0.0
10 * coffee consumption * time taken for a basketball game,0,0,0.0
4 * trash generated in the US * average lifetime for a dog * number of employees at Yelp,0,0,0.0
10 * coffee consumption * time taken to blink * population of United States,0,0,0.0
4 * water usage in the US * time taken for lunch * population of California,0,0,0.0
1/70 * coffee consumption * average lifetime for a person * a person,0,0,0.0
10 * trash generated in the US * a minute * people killed during world war II,0,0,0.0
20 * global birth rate * time taken to blink,0,0,0.0
1/5 * coffee consumption * time taken for a football game * population of Stanford,0,0,0.0
1/8 * water usage in the US * a day * average household size,0,0,0.0
10 * trash generated in the US * time taken for a basketball game,0,0,0.0
20 * The area of American letter paper,0,0,0.0
1/1 * water usage in the US * time taken to graduate college * people killed during the September 11th attack,0,0,0.0
2 * birth rate in the US * average lifetime for a tree,0,0,0.0
10 * trash generated in the US * average lifetime for a dog,0,0,0.0
80 * trash generated in the US * time taken for a soccer game * number of employees at Microsoft,0,0,0.0
1/20 * water usage in the US * time taken for a basketball game * population of Stanford,0,0,0.0
1/2 * global birth rate * average lifetime for a dog,0,0,0.0
1/50 * water usage in the US * an hour * number of people in poverty,0,0,0.0
70 * trash generated in the US * time taken to blink * number of employees in the construction industry,0,0,0.0
10 * trash generated in the US * time taken for a football game * people killed during the September 11th attack,0,0,0.0
10 * gun ownership * number of employees on Medicare in California,0,0,0.0
1/80 * coffee consumption * time taken for a basketball game * number of employees in the financial industry,0,0,0.0
20 * trash generated in the US * a day * people killed during the September 11th attack,0,0,0.0
30 * people killed during the September 11th attack,0,0,0.0
40 * global birth rate * a minute,0,0,0.0
1/30 * trash generated in the US * time taken for a work day * people killed during Iraq war,0,0,0.0
1 * coffee consumption * time taken for a soccer game * population of the world,0,0,0.0
30 * water usage in the US * a minute * population of Stanford,0,0,0.0
3 * water usage in the US * a week * number of employees at McKinsey,0,0,0.0
1/5 * water usage in the US * time taken for a soccer game * population of Texas,0,0,0.0
1/60 * water usage in the US * a day * number of employees in the services industry,0,0,0.0
1/20 * coffee consumption * time taken for a work day * people killed during the September 11th attack,0,0,0.0
1/1 * cost of an employee * time taken for lunch * population of United States,0,0,0.0
10 * trash generated in the US * time taken for a basketball game * number of employees in the manufacturing industry,0,0,0.0
40 * coffee consumption * a minute * number of employees at McKinsey,0,0,0.0
3 * cost of an employee * time taken for a work day * number of employees on Medicare in California,0,0,0.0
7 * coffee consumption * time taken for lunch * population of United States,0,0,0.0
1/9 * rate of flow of water from tap  * time taken for a soccer game,0,0,0.0
10 * trash generated in the US * time taken to graduate college * number of employees at Yelp,0,0,0.0
70 * trash generated in the US,0,0,0.0
80 * sea level rise * time taken to graduate college,0,0,0.0
30 * birth rate in the US * time taken for a work day,0,0,0.0
20 * trash generated in the US * time taken for a football game * average household size,0,0,0.0
30 * cost of a new car * cost of a meal,0,0,0.0
1/6 * water usage in the US * a week * people killed during the September 11th attack,0,0,0.0
1/10 * coffee consumption * time taken to blink * number of people in poverty,0,0,0.0
1/6 * water usage in the US * time taken to blink * number of employees at McKinsey,0,0,0.0
30 * trash generated in the US * a day * number of employees at McKinsey,0,0,0.0
1/4 * coffee consumption * a minute * average household size,0,0,0.0
20 * water usage in the US * an hour * number of employees on Medicare in California,0,0,0.0
80 * coffee consumption * a minute * population of New York,0,0,0.0
90 * total time taken to build a car,0,0,0.0
20 * gun ownership * number of employees at Yelp,0,0,0.0
80 * coffee consumption * time taken for a soccer game * population of New York,0,0,0.0
1/5 * coffee consumption * time taken for a football game * number of employees in the retail industry,0,0,0.0
3 * birth rate in the US * average lifetime for a person,0,0,0.0
1/8 * water usage in the US * time taken to graduate college * number of employees at McKinsey,0,0,0.0
20 * trash generated in the US * time taken for a basketball game * number of employees on Medicare in California,0,0,0.0
1/40 * total time taken to build a car * number of cars registered in California,0,0,0.0
1 * coffee consumption * time taken for a basketball game * number of employees in the mining industry,0,0,0.0
10 * cost of an employee * average lifetime for a dog * a person,0,0,0.0
1/40 * water usage in the US * time taken for a football game * a person,0,0,0.0
7 * water usage in the US * time taken for a work day * people killed by gun violence in 2016,0,0,0.0
20 * sea level rise * a week,0,0,0.0
70 * water usage in the US * time taken for a soccer game * number of employees in the mining industry,0,0,0.0
1/30 * water usage in the US * time taken for a work day * average household size,0,0,0.0
1/8 * water usage in the US * time taken for a football game * number of employees in the services industry,0,0,0.0
1/2 * coffee consumption * a minute * number of employees in the manufacturing industry,0,0,0.0
1/3 * water usage in the US * time taken for lunch * number of employees on Medicare in California,0,0,0.0
1/7 * trash generated in the US * a week * number of employees on Medicare in California,0,0,0.0
1/60 * water usage in the US * a week * number of employees at Yelp,0,0,0.0
1/3 * water usage in the US * a day * population of San Francisco,0,0,0.0
70 * trash generated in the US * time taken for a basketball game * number of employees in the oil industry,0,0,0.0
1/30 * trash generated in the US * a day * number of employees in the economy,0,0,0.0
1/20 * coffee consumption * time taken for a football game * population of the world,0,0,0.0
10 * birth rate in the US * a week,0,0,0.0
60 * cost of a used car,0,0,0.0
1/90 * coffee consumption * time taken for lunch * number of employees in the oil industry,0,0,0.0
1/6 * water usage in the US * a minute * number of employees at Yelp,0,0,0.0
10 * coffee consumption * a minute * number of employees at Google,0,0,0.0
10 * birth rate in the US * time taken for a soccer game,0,0,0.0
1/40 * water usage in the US * a week * number of employees in the oil industry,0,0,0.0
6 * coffee consumption * time taken to blink * people killed during world war II,0,0,0.0
10 * trash generated in the US * an hour * number of employees in the manufacturing industry,0,0,0.0
2 * cost of an employee * a minute * population of United States,0,0,0.0
1/2 * coffee consumption * a minute * number of employees at Microsoft,0,0,0.0
70 * coffee consumption * time taken for a football game * number of employees on Medicare,0,0,0.0
20 * sea level rise * time taken for a soccer game,0,0,0.0
10 * cost of an employee * time taken for a soccer game * number of employees in the mining industry,0,0,0.0
1 * water usage in the US * a minute * people killed during Iraq war,0,0,0.0
1/20 * oil produced by the world * time taken for a football game,0,0,0.0
20 * coffee consumption * time taken for a basketball game * people killed during world war II,0,0,0.0
1/7 * water usage in the US * time taken for a basketball game * number of employees at Google,0,0,0.0
1 * water usage in the US * time taken for a work day * number of employees in the mining industry,0,0,0.0
20 * cost of property in the Bay area * Area of a typical postage stamp,0,0,0.0
10 * water usage in the US * time taken for lunch * number of employees in the manufacturing industry,0,0,0.0
40 * coffee consumption * an hour * number of employees at Yelp,0,0,0.0
1 * coffee consumption * a minute * number of employees on Medicare,0,0,0.0
80 * cost of an employee * time taken for lunch * number of employees at Yelp,0,0,0.0
50 * coffee consumption * time taken for a basketball game * number of employees in the education industry,0,0,0.0
20 * number of dogs in shelters * an hour,0,0,0.0
1/20 * coffee consumption * time taken for a soccer game * number of employees in the economy,0,0,0.0
1/4 * coffee consumption * time taken to graduate college * number of employees in the manufacturing industry,0,0,0.0
7 * coffee consumption * time taken for a basketball game * people killed by gun violence in 2016,0,0,0.0
1/60 * coffee consumption * time taken for a football game * number of employees in the services industry,0,0,0.0
1/100 * water usage in the US * time taken for lunch * number of employees in the retail industry,0,0,0.0
1/6 * trash generated in the US * time taken for a soccer game * people killed during Iraq war,0,0,0.0
20 * trash generated in the US * an hour * population of San Francisco,0,0,0.0
"10 * One eyebrow hair, approximate",0,0,0.0
1/3 * coffee consumption * a day * number of employees in the manufacturing industry,0,0,0.0
1/2 * coffee consumption * time taken for a basketball game * number of employees in the services industry,0,0,0.0
60 * trash generated in the US * time taken to blink * number of employees in the mining industry,0,0,0.0
5 * water usage in the US * a week * a person,0,0,0.0
1/5 * water usage in the US * time taken for a basketball game * population of California,0,0,0.0
40 * trash generated in the US * an hour * people killed during the September 11th attack,0,0,0.0
80 * water usage in the US * time taken for a basketball game * a person,0,0,0.0
40 * number of dogs in shelters * time taken for lunch,0,0,0.0
1/6 * coffee consumption * a day * average household size,0,0,0.0
1/30 * trash generated in the US * average lifetime for a tree * people killed during the September 11th attack,0,0,0.0
1/70 * coffee consumption * time taken for a soccer game * number of employees on Medicare in California,0,0,0.0
40 * trash generated in the US * time taken to blink * number of employees in the manufacturing industry,0,0,0.0
70 * global birth rate * time taken for a basketball game,0,0,0.0
20 * trash generated in the US * average lifetime for a dog * average number of employees in a grocery store,0,0,0.0
1/20 * coffee consumption * a day * a person,0,0,0.0
1/100 * coffee consumption * average lifetime for a dog * number of employees at Microsoft,0,0,0.0
7 * coffee consumption * average lifetime for a dog * people killed by gun violence in 2016,0,0,0.0
1/10 * trash generated in the US * time taken for a work day * number of employees in the economy,0,0,0.0
20 * coffee consumption * average lifetime for a person,0,0,0.0
20 * trash generated in the US * a week * number of employees at Yelp,0,0,0.0
8 * cost of an employee * time taken for a football game * number of employees on Medicare in California,0,0,0.0
40 * weight of a person * people killed during the September 11th attack,0,0,0.0
1/3 * water usage in the US * time taken for a soccer game * number of employees in the economy,0,0,0.0
1/40 * coffee consumption * average lifetime for a dog * population of California,0,0,0.0
1/2 * water usage in the US * time taken for a work day * population of Stanford,0,0,0.0
8 * coffee consumption * time taken for lunch * average household size,0,0,0.0
20 * trash generated in the US * an hour * population of New York,0,0,0.0
40 * trash generated in the US * time taken to graduate college,0,0,0.0
2 * water usage in the US * time taken for a work day * number of employees in the construction industry,0,0,0.0
1/3 * water usage in the US * time taken for a basketball game * population of Texas,0,0,0.0
3 * population of United States,0,0,0.0
1/50 * trash generated in the US * time taken for a soccer game * population of Asia,0,0,0.0
1/30 * coffee consumption * time taken for a soccer game * number of employees in the education industry,0,0,0.0
2 * trash generated in the US * time taken for a soccer game * population of California,0,0,0.0
3 * cost of an employee * time taken for a soccer game * population of Texas,0,0,0.0
4 * coffee consumption * time taken for lunch * number of employees on Medicare,0,0,0.0
50 * coffee consumption * time taken to graduate college * number of employees at Google,0,0,0.0
1 * cost of an employee * time taken for a work day * number of employees in the manufacturing industry,0,0,0.0
8 * trash generated in the US * time taken for a football game * number of employees on Medicare in California,0,0,0.0
1 * water usage in the US * time taken to blink * population of Texas,0,0,0.0
20 * coffee consumption * time taken to graduate college * number of employees at McKinsey,0,0,0.0
70 * cost of an employee * a week,0,0,0.0
1/7 * coffee consumption * a day * people killed during the September 11th attack,0,0,0.0
2 * water usage in the US * time taken to blink * people killed by gun violence in 2016,0,0,0.0
80 * water usage in the US * time taken for a basketball game,0,0,0.0
1/70 * coffee consumption * a day * number of employees at Yelp,0,0,0.0
10 * walking speed * time taken for a soccer game,0,0,0.0
100 * rate of flow of water from tap,0,0,0.0
1/4 * trash generated in the US * time taken for a basketball game * people killed during Iraq war,0,0,0.0
30 * sea level rise * average lifetime for a dog,0,0,0.0
70 * A parking space,0,0,0.0
20 * number of employees on Medicare in California,0,0,0.0
20 * trash generated in the US * time taken to blink * number of employees in the oil industry,0,0,0.0
50 * coffee consumption * average lifetime for a tree * people killed by gun violence in 2016,0,0,0.0
20 * trash generated in the US * time taken for a basketball game * number of employees at Google,0,0,0.0
3 * cost of an employee * time taken for lunch * population of New York,0,0,0.0
1/1 * trash generated in the US * average lifetime for a dog * people killed by gun violence in 2016,0,0,0.0
1/8 * coffee consumption * time taken to blink * number of employees at Yelp,0,0,0.0
20 * coffee consumption * time taken for a work day * number of employees in the financial industry,0,0,0.0
1/20 * water usage in the US * time taken for a football game * number of people in poverty,0,0,0.0
1/20 * coffee consumption * average lifetime for a tree * population of Stanford,0,0,0.0
1 * cost of an employee * time taken to graduate college * people killed during the September 11th attack,0,0,0.0
20 * cost of an employee * a minute * number of employees on Medicare in California,0,0,0.0
1/10 * coffee consumption * time taken for a football game * population of United States,0,0,0.0
8 * trash generated in the US * time taken for a basketball game * number of employees in the retail industry,0,0,0.0
1/40 * water usage in the US * time taken to blink * number of employees at Microsoft,0,0,0.0
10 * coffee consumption * an hour * number of employees in the financial industry,0,0,0.0
50 * water usage in the US * time taken to blink * people killed during world war II,0,0,0.0
1/60 * water usage in the US * time taken for a football game * number of employees in the retail industry,0,0,0.0
1/70 * water usage in the US * time taken to blink * number of employees in the services industry,0,0,0.0
1/20 * coffee consumption * average lifetime for a person * people killed during the September 11th attack,0,0,0.0
20 * number of dogs in shelters * time taken for a basketball game,0,0,0.0
60 * birth rate in the US * time taken to graduate college,0,0,0.0
1/30 * water usage in the US * time taken for a basketball game * average household size,0,0,0.0
3 * coffee consumption * time taken for lunch * number of employees in the mining industry,0,0,0.0
50 * trash generated in the US * a minute * people killed by gun violence in 2016,0,0,0.0
1/4 * coffee consumption * a day * number of employees in the economy,0,0,0.0
2 * coffee consumption * a week * number of employees at Yelp,0,0,0.0
40 * trash generated in the US * an hour * number of employees at Yelp,0,0,0.0
20 * cost of an employee * time taken for a work day,0,0,0.0
20 * trash generated in the US * time taken to blink * people killed during the September 11th attack,0,0,0.0
30 * water usage in the US * time taken for a soccer game * number of employees in the oil industry,0,0,0.0
1/80 * water usage in the US * time taken for a soccer game * population of Asia,0,0,0.0
3 * coffee consumption * average lifetime for a tree * people killed during the September 11th attack,0,0,0.0
1/6 * coffee consumption * time taken for a soccer game * number of people in poverty,0,0,0.0
1/10 * trash generated in the US * a week * population of New York,0,0,0.0
10 * trash generated in the US * time taken for a basketball game * a person,0,0,0.0
1/8 * coffee consumption * average lifetime for a dog * number of employees in the mining industry,0,0,0.0
1/90 * oil produced by the US * an hour,0,0,0.0
1/20 * coffee consumption * a day * population of the world,0,0,0.0
30 * water usage in the US * a minute * number of employees in the oil industry,0,0,0.0
1/3 * trash generated in the US * time taken for a basketball game * population of United States,0,0,0.0
2 * water usage in the US * time taken to blink * population of Stanford,0,0,0.0
90 * steel used to build a car,0,0,0.0
60 * gun ownership,0,0,0.0
50 * coffee consumption * time taken to blink * number of employees in the mining industry,0,0,0.0
20 * cost of an employee * a day * number of employees at Yelp,0,0,0.0
40 * water usage in the US * time taken to blink * number of employees in the construction industry,0,0,0.0
1/50 * coffee consumption * a day * number of employees in the services industry,0,0,0.0
1/20 * coffee consumption * a day * average number of employees in a grocery store,0,0,0.0
5 * cost of an employee * time taken for lunch * number of employees on Medicare in California,0,0,0.0
1/2 * coffee consumption * time taken for a work day * population of United States,0,0,0.0
30 * water usage in the US * a week * people killed by gun violence in 2016,0,0,0.0
1/20 * coffee consumption * time taken to graduate college * number of employees on Medicare,0,0,0.0
20 * trash generated in the US * an hour * number of employees at Google,0,0,0.0
1/80 * coffee consumption * time taken for a work day * number of employees at Microsoft,0,0,0.0
1/5 * cost of property in the Bay area * the area of Vatican City,0,0,0.0
1 * coffee consumption * time taken for a soccer game * number of employees on Medicare,0,0,0.0
1/4 * water usage in the US * a minute * number of employees in the services industry,0,0,0.0
1/4 * highway speed * time taken to graduate college,0,0,0.0
10 * average cost of food * time taken for a soccer game,0,0,0.0
1/2 * water usage in the US * average lifetime for a person * average household size,0,0,0.0
1/4 * trash generated in the US * a day * number of employees in the services industry,0,0,0.0
5 * cost of an employee * time taken for a football game * population of New York,0,0,0.0
30 * water usage in the US * a minute * number of employees at McKinsey,0,0,0.0
9 * coffee consumption * a week * average number of employees in a grocery store,0,0,0.0
7 * cost of an employee * time taken for a soccer game * number of employees in the manufacturing industry,0,0,0.0
70 * trash generated in the US * time taken to blink * people killed during world war II,0,0,0.0
1/20 * coffee consumption * average lifetime for a tree * number of employees at McKinsey,0,0,0.0
30 * coffee consumption * time taken for a basketball game * number of people in poverty,0,0,0.0
1/8 * cost of an employee * time taken for a football game * population of United States,0,0,0.0
1/50 * water usage in the US * a day * population of Stanford,0,0,0.0
2 * trash generated in the US * time taken for a soccer game * number of employees on Medicare,0,0,0.0
1 * cost of an employee * a day * number of employees on Medicare in California,0,0,0.0
40 * sea level rise * time taken for a work day,0,0,0.0
1/20 * trash generated in the US * a week * number of employees in the manufacturing industry,0,0,0.0
90 * average gas mileage,0,0,0.0
1/10 * water usage in the US * a week * number of employees in the construction industry,0,0,0.0
20 * trash generated in the US * time taken to blink * number of employees at Yelp,0,0,0.0
50 * cost of an employee * time taken for a work day * people killed during the September 11th attack,0,0,0.0
1/10 * water usage in the US * time taken for lunch * number of employees in the economy,0,0,0.0
20 * number of dogs in shelters * time taken for a soccer game,0,0,0.0
1/50 * trash generated in the US * average lifetime for a dog * number of employees at Google,0,0,0.0
20 * average lifetime for a dog,0,0,0.0
1/50 * coffee consumption * a minute * number of employees at Yelp,0,0,0.0
2 * water usage in the US * time taken to blink * number of employees in the economy,0,0,0.0
1/80 * coffee consumption * time taken for a football game * average household size,0,0,0.0
1/8 * water usage in the US * time taken for a work day * number of employees in the financial industry,0,0,0.0
20 * trash generated in the US * time taken for a basketball game * number of employees in the construction industry,0,0,0.0
1/20 * water usage in the US * a day * number of employees at Google,0,0,0.0
10 * global birth rate * time taken for lunch,0,0,0.0
1/40 * trash generated in the US * an hour * population of Asia,0,0,0.0
20 * water usage in the US * time taken for a soccer game * number of employees at Yelp,0,0,0.0
1/20 * coffee consumption * time taken to graduate college * number of employees on Medicare in California,0,0,0.0
1/40 * trash generated in the US * a week * population of Texas,0,0,0.0
60 * height of a person,0,0,0.0
1/30 * water usage in the US * time taken to graduate college * average number of employees in a grocery store,0,0,0.0
8 * coffee consumption * time taken to blink * people killed during Iraq war,0,0,0.0
2 * coffee consumption * a week * population of United States,0,0,0.0
1/3 * cost of an employee * average lifetime for a dog * people killed during the September 11th attack,0,0,0.0
1 * water usage in the US * time taken for a work day * population of New York,0,0,0.0
40 * speed of a baseball pitch speed,0,0,0.0
1/4 * cost of an employee * time taken for a football game * number of employees in the economy,0,0,0.0
90 * trash generated in the US * time taken for a work day * number of employees at McKinsey,0,0,0.0
1/20 * water usage in the US * an hour * number of employees in the retail industry,0,0,0.0
1/80 * coffee consumption * average lifetime for a dog * population of San Francisco,0,0,0.0
1 * water usage in the US * time taken for a basketball game * population of New York,0,0,0.0
50 * cost of an employee * average lifetime for a dog * average household size,0,0,0.0
20 * cost of an employee * a minute * number of employees at Yelp,0,0,0.0
10 * cost of an employee * time taken for a soccer game * number of employees at Google,0,0,0.0
2 * trash generated in the US * time taken for lunch * number of employees in the economy,0,0,0.0
1/50 * coffee consumption * a minute * population of United States,0,0,0.0
20 * coffee consumption * time taken to blink * number of employees in the oil industry,0,0,0.0
1/8 * coffee consumption * average lifetime for a dog * population of New York,0,0,0.0
80 * cost of an employee * time taken for a soccer game * a person,0,0,0.0
1/60 * water usage in the US * an hour * population of Asia,0,0,0.0
50 * cost of an employee * time taken for a work day * number of employees at Yelp,0,0,0.0
1/6 * coffee consumption * a minute * number of people in poverty,0,0,0.0
10 * water usage in the US * time taken to blink * people killed during the September 11th attack,0,0,0.0
60 * coffee consumption * a day * number of employees in the mining industry,0,0,0.0
1/80 * water usage in the US * a day * population of Texas,0,0,0.0
1/2 * water usage in the US * a day * average number of employees in a grocery store,0,0,0.0
1/50 * coffee consumption * time taken to blink * number of employees in the services industry,0,0,0.0
"100 * US dollar bill, 1 gram",0,0,0.0
1/20 * coffee consumption * time taken for a work day * average household size,0,0,0.0
1/3 * coffee consumption * time taken to graduate college * population of New York,0,0,0.0
1/40 * coffee consumption * time taken for a work day * number of employees on Medicare,0,0,0.0
5 * water usage in the US * a minute * a person,0,0,0.0
30 * water usage in the US * time taken to blink * population of San Francisco,0,0,0.0
20 * birth rate in the US * an hour,0,0,0.0
10 * trash generated in the US * time taken to blink * population of United States,0,0,0.0
50 * trash generated in the US * a day,0,0,0.0
1/7 * coffee consumption * time taken for a football game * number of employees in the education industry,0,0,0.0
10 * coffee consumption * time taken for lunch * number of employees in the economy,0,0,0.0
1/10 * water usage in the US * time taken for a soccer game * people killed during world war II,0,0,0.0
2 * water usage in the US * average lifetime for a tree * average household size,0,0,0.0
1/2 * trash generated in the US * a day * number of employees in the manufacturing industry,0,0,0.0
1/2 * water usage in the US * time taken for a football game * number of employees at Google,0,0,0.0
50 * trash generated in the US * time taken for a basketball game * average household size,0,0,0.0
1/4 * coffee consumption * average lifetime for a tree * number of employees at Yelp,0,0,0.0
40 * trash generated in the US * time taken for a football game,0,0,0.0
10 * trash generated in the US * time taken for lunch * number of employees at McKinsey,0,0,0.0
1/80 * coffee consumption * average lifetime for a person * number of employees in the manufacturing industry,0,0,0.0
1/30 * water usage in the US * time taken for a football game * average number of employees in a grocery store,0,0,0.0
20 * water used by a family in the US * average lifetime for a dog,0,0,0.0
4 * cost of an employee * average lifetime for a dog * number of employees at Yelp,0,0,0.0
70 * trash generated in the US * time taken for a basketball game * number of employees at McKinsey,0,0,0.0
7 * water usage in the US * time taken to blink * number of people in poverty,0,0,0.0
1/8 * coffee consumption * average lifetime for a dog * number of employees in the financial industry,0,0,0.0
2 * number of dogs in shelters * average lifetime for a tree,0,0,0.0
6 * coffee consumption * an hour * population of Stanford,0,0,0.0
20 * death rate in the US * time taken for a soccer game,0,0,0.0
3 * water usage in the US * an hour * people killed during the September 11th attack,0,0,0.0
60 * global death rate * time taken to blink,0,0,0.0
90 * trash generated in the US * a minute * population of New York,0,0,0.0
1 * coffee consumption * average lifetime for a dog * average number of employees in a grocery store,0,0,0.0
5 * cost of an employee * time taken for a soccer game * number of employees in the retail industry,0,0,0.0
1 * cost of an employee * time taken for a basketball game * population of New York,0,0,0.0
1/2 * coffee consumption * time taken to blink * number of employees at Google,0,0,0.0
30 * trash generated in the US * time taken for a soccer game * people killed during the September 11th attack,0,0,0.0
"40 * Fruit fly, dry weight",0,0,0.0
1 * coffee consumption * a minute * people killed during world war II,0,0,0.0
3 * water usage in the US * time taken for a work day * people killed during the September 11th attack,0,0,0.0
2 * cost of an employee * time taken for lunch * number of employees in the manufacturing industry,0,0,0.0
3 * coffee consumption * average lifetime for a dog * number of employees at Yelp,0,0,0.0
90 * trash generated in the US * time taken to blink * number of employees on Medicare in California,0,0,0.0
20 * number of guns produced in the us * average lifetime for a dog,0,0,0.0
1 * trash generated in the US * a minute * population of the world,0,0,0.0
1/20 * water usage in the US * time taken for a work day * number of employees in the services industry,0,0,0.0
4 * coffee consumption * a minute * people killed by gun violence in 2016,0,0,0.0
20 * global death rate * average lifetime for a dog,0,0,0.0
10 * coffee consumption * an hour * population of San Francisco,0,0,0.0
80 * coffee consumption * average lifetime for a tree,0,0,0.0
80 * cost of an employee * time taken for a soccer game,0,0,0.0
40 * coffee consumption * time taken for a soccer game * population of Stanford,0,0,0.0
20 * water usage in the US * a minute * population of United States,0,0,0.0
1/20 * trash generated in the US * time taken to graduate college * number of employees at Google,0,0,0.0
6 * coffee consumption * time taken for a work day * number of employees in the education industry,0,0,0.0
40 * global birth rate,0,0,0.0
1/2 * cost of an employee * a day * population of New York,0,0,0.0
1/20 * water usage in the US * time taken to blink * population of Asia,0,0,0.0
70 * trash generated in the US * a minute,0,0,0.0
1/5 * coffee consumption * a week * people killed during the September 11th attack,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * number of employees in the financial industry,0,0,0.0
1/8 * trash generated in the US * time taken for a football game * population of United States,0,0,0.0
80 * average cost of food * time taken to blink,0,0,0.0
30 * global birth rate * a day,0,0,0.0
1/20 * coffee consumption * average lifetime for a dog * population of Stanford,0,0,0.0
30 * trash generated in the US * time taken to blink * people killed by gun violence in 2016,0,0,0.0
1/4 * coffee consumption * time taken for lunch * number of employees in the financial industry,0,0,0.0
1/40 * trash generated in the US * time taken for a basketball game * population of Asia,0,0,0.0
10 * water usage in the US * a minute * number of employees on Medicare in California,0,0,0.0
1/1 * coffee consumption * time taken for a basketball game * number of employees in the economy,0,0,0.0
30 * number of cars produced in 2011,0,0,0.0
1/4 * coffee consumption * a day * number of employees in the oil industry,0,0,0.0
1/60 * weight of a person * number of employees in the construction industry,0,0,0.0
10 * water usage in the US * a day * people killed during the September 11th attack,0,0,0.0
1/50 * water usage in the US * time taken for a work day * people killed during Iraq war,0,0,0.0
7 * oil produced by the US * time taken for a soccer game,0,0,0.0
1/30 * trash generated in the US * time taken to graduate college * number of employees at Microsoft,0,0,0.0
9 * water usage in the US * time taken for lunch * number of employees at McKinsey,0,0,0.0
60 * weight of a car,0,0,0.0
20 * sea level rise * a week,0,0,0.0
1/3 * water usage in the US * an hour * number of employees in the education industry,0,0,0.0
2 * water usage in the US * a minute * population of Texas,0,0,0.0
1/100 * rate of flow of water from tap  * a minute,0,0,0.0
1/70 * highway speed * average lifetime for a person,0,0,0.0
1/3 * water usage in the US * time taken for lunch * number of employees on Medicare,0,0,0.0
30 * coffee consumption * a day * number of employees in the retail industry,0,0,0.0
90 * trash generated in the US * time taken to blink * number of employees on Medicare,0,0,0.0
20 * sea level rise * average lifetime for a tree,0,0,0.0
1/3 * coffee consumption * time taken for a basketball game * people killed during the September 11th attack,0,0,0.0
20 * gun ownership * people killed during the September 11th attack,0,0,0.0
1/8 * gun ownership * population of Asia,0,0,0.0
3 * coffee consumption * time taken for a basketball game * population of United States,0,0,0.0
1/10 * water usage in the US * time taken for a basketball game * number of employees in the financial industry,0,0,0.0
1/80 * coffee consumption * average lifetime for a tree * number of employees in the construction industry,0,0,0.0
1/20 * trash generated in the US * time taken for a work day * population of United States,0,0,0.0
1/10 * coffee consumption * a week * population of New York,0,0,0.0
5 * water usage in the US * time taken for a basketball game * number of employees in the retail industry,0,0,0.0
1/10 * water usage in the US * a minute * number of employees on Medicare,0,0,0.0
1/10 * water usage in the US * time taken for a football game * average household size,0,0,0.0
50 * trash generated in the US * time taken for a work day * people killed during the September 11th attack,0,0,0.0
1/7 * water usage in the US * time taken to graduate college * people killed by gun violence in 2016,0,0,0.0
1/1 * water usage in the US * average lifetime for a tree * average number of employees in a grocery store,0,0,0.0
1/90 * oil produced by the world * a week,0,0,0.0
1/40 * weight of a person * number of employees on Medicare in California,0,0,0.0
10 * median income * time taken for a soccer game,0,0,0.0
1/10 * trash generated in the US * time taken for a football game * people killed during Iraq war,0,0,0.0
1/3 * total time taken to build a car * number of cars produced in 2011,0,0,0.0
1/9 * water usage in the US * a day * number of employees at Yelp,0,0,0.0
30 * trash generated in the US * time taken for lunch * average number of employees in a grocery store,0,0,0.0
30 * trash generated in the US * time taken for lunch * number of employees in the mining industry,0,0,0.0
20 * average cost of a house in California,0,0,0.0
6 * water usage in the US * time taken for a soccer game * population of San Francisco,0,0,0.0
1/1 * trash generated in the US * an hour * number of employees in the economy,0,0,0.0
10 * water usage in the US * time taken for a work day * a person,0,0,0.0
2 * trash generated in the US * time taken for a soccer game * number of people in poverty,0,0,0.0
1/60 * coffee consumption * average lifetime for a tree * number of employees on Medicare in California,0,0,0.0
100 * water usage in the US * time taken for a work day,0,0,0.0
60 * trash generated in the US * a minute * number of employees in the manufacturing industry,0,0,0.0
9 * coffee consumption * a day * number of employees on Medicare,0,0,0.0
1/3 * coffee consumption * time taken for a work day * number of people in poverty,0,0,0.0
1 * water usage in the US * time taken to blink * number of employees in the education industry,0,0,0.0
1/3 * coffee consumption * a week * population of Stanford,0,0,0.0
1/6 * water usage in the US * a day * number of employees in the oil industry,0,0,0.0
1/60 * water usage in the US * time taken for a soccer game * population of United States,0,0,0.0
60 * highway speed,0,0,0.0
2 * coffee consumption * time taken for lunch * a person,0,0,0.0
10 * global death rate * time taken for a soccer game,0,0,0.0
10 * coffee consumption * time taken for a basketball game * population of New York,0,0,0.0
2 * coffee consumption * time taken for a soccer game * people killed during the September 11th attack,0,0,0.0
1/7 * walking speed * average lifetime for a tree,0,0,0.0
40 * coffee consumption * time taken for a soccer game * number of employees at McKinsey,0,0,0.0
20 * trash generated in the US * time taken to blink * number of employees in the services industry,0,0,0.0
80 * trash generated in the US * time taken for a soccer game,0,0,0.0
1/1 * coffee consumption * time taken for a basketball game * number of employees in the manufacturing industry,0,0,0.0
70 * trash generated in the US * a week,0,0,0.0
50 * cost of an employee * time taken to blink * population of New York,0,0,0.0
5 * cost of an employee * a minute * number of employees in the economy,0,0,0.0
10 * cost of an employee * time taken for a soccer game * population of San Francisco,0,0,0.0
1/20 * water usage in the US * an hour * number of employees in the economy,0,0,0.0
1/2 * trash generated in the US * time taken for a football game * people killed during world war II,0,0,0.0
4 * cost of an employee * time taken for a soccer game * number of employees in the services industry,0,0,0.0
7 * coffee consumption * time taken for lunch * number of employees at Yelp,0,0,0.0
30 * trash generated in the US * time taken to blink * number of employees in the retail industry,0,0,0.0
30 * trash generated in the US * a minute * population of Texas,0,0,0.0
1/60 * water usage in the US * time taken for a soccer game * people killed during the September 11th attack,0,0,0.0
10 * coffee consumption * time taken for lunch * number of employees at McKinsey,0,0,0.0
1/3 * cost of an employee * an hour * population of United States,0,0,0.0
20 * birth rate in the US * time taken for a basketball game,0,0,0.0
10 * walking speed,0,0,0.0
1/10 * coffee consumption * time taken to graduate college * number of employees at Yelp,0,0,0.0
3 * trash generated in the US * time taken for a basketball game * number of people in poverty,0,0,0.0
1 * cost of an employee * time taken to graduate college * number of employees at Yelp,0,0,0.0
1/20 * coffee consumption * time taken for a basketball game * number of employees in the retail industry,0,0,0.0
1/10 * highway speed * average lifetime for a dog,0,0,0.0
20 * length of a track field,0,0,0.0
1/30 * water usage in the US * a day * a person,0,0,0.0
60 * coffee consumption,0,0,0.0
1 * coffee consumption * time taken to blink * average household size,0,0,0.0
1/8 * water usage in the US * time taken for a soccer game * number of people in poverty,0,0,0.0
60 * water usage in the US * time taken to blink * people killed during Iraq war,0,0,0.0
1/6 * water usage in the US * a minute * people killed during the September 11th attack,0,0,0.0
1/4 * coffee consumption * a day * population of Stanford,0,0,0.0
1/90 * oil produced by the world * a minute,0,0,0.0
40 * trash generated in the US * time taken for a soccer game * number of employees in the oil industry,0,0,0.0
1/60 * trash generated in the US * time taken for a basketball game * population of the world,0,0,0.0
3 * trash generated in the US * an hour * number of employees on Medicare,0,0,0.0
1/20 * water usage in the US * time taken for a basketball game * number of employees in the economy,0,0,0.0
20 * cost of an employee * time taken for lunch,0,0,0.0
1/2 * water usage in the US * time taken for a soccer game * a person,0,0,0.0
30 * cost of an employee * time taken to blink * number of employees in the economy,0,0,0.0
2 * cost of an employee * an hour * number of employees on Medicare in California,0,0,0.0
1/30 * water usage in the US * time taken for a work day * number of employees at Yelp,0,0,0.0
20 * the area of Vatican City,0,0,0.0
1/2 * trash generated in the US * average lifetime for a person * number of employees at Yelp,0,0,0.0
20 * trash generated in the US * time taken for a soccer game * number of employees on Medicare in California,0,0,0.0
40 * coffee consumption * time taken for lunch * people killed during Iraq war,0,0,0.0
1/50 * water usage in the US * time taken for lunch * population of the world,0,0,0.0
60 * water usage in the US * time taken for lunch * average household size,0,0,0.0
90 * sea level rise * time taken for a football game,0,0,0.0
1/30 * water usage in the US * time taken for a work day * population of United States,0,0,0.0
5 * water usage in the US * time taken for a work day * number of employees in the oil industry,0,0,0.0
50 * cost of an employee * a day,0,0,0.0
20 * trash generated in the US * time taken to blink * number of employees in the education industry,0,0,0.0
20 * coffee consumption * time taken for a football game * number of employees in the oil industry,0,0,0.0
60 * water usage in the US * average lifetime for a tree * a person,0,0,0.0
2 * trash generated in the US * time taken for a work day * population of New York,0,0,0.0
2 * coffee consumption * time taken for a soccer game * population of Asia,0,0,0.0
50 * coffee consumption * time taken for a football game * average number of employees in a grocery store,0,0,0.0
80 * birth rate in the US * time taken to blink,0,0,0.0
1/70 * coffee consumption * time taken for a soccer game * people killed during Iraq war,0,0,0.0
1 * cost of an employee * time taken for a soccer game * people killed during world war II,0,0,0.0
20 * cost of an employee * a minute * people killed during the September 11th attack,0,0,0.0
30 * coffee consumption * time taken for lunch * population of the world,0,0,0.0
1/10 * coffee consumption * average lifetime for a dog * number of employees in the manufacturing industry,0,0,0.0
10 * coffee consumption * an hour * population of New York,0,0,0.0
40 * coffee consumption * a minute * number of employees in the retail industry,0,0,0.0
30 * number of employees at Yelp,0,0,0.0
1/4 * trash generated in the US * an hour * people killed during Iraq war,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * average number of employees in a grocery store,0,0,0.0
1/9 * coffee consumption * a day * number of people in poverty,0,0,0.0
1/20 * global birth rate * average lifetime for a tree,0,0,0.0
30 * sea level rise * average lifetime for a dog,0,0,0.0
4 * coffee consumption * a minute * number of employees in the economy,0,0,0.0
8 * coffee consumption * time taken for a work day * number of employees in the economy,0,0,0.0
30 * steel used to build a car * number of cars in the Indy 500,0,0,0.0
10 * cost of an employee * time taken for a basketball game * number of employees in the manufacturing industry,0,0,0.0
20 * birth rate in the US * average lifetime for a dog,0,0,0.0
50 * cost of an employee * time taken for a soccer game * number of employees at McKinsey,0,0,0.0
10 * coffee consumption * time taken for a soccer game * people killed during world war II,0,0,0.0
2 * water usage in the US * a minute * number of employees in the education industry,0,0,0.0
1/2 * water usage in the US * an hour * population of Stanford,0,0,0.0
50 * Area of the head of a pin,0,0,0.0
1/1 * water usage in the US * time taken for a work day * number of employees in the manufacturing industry,0,0,0.0
80 * number of dogs in shelters * time taken to blink,0,0,0.0
80 * number of employees in the manufacturing industry,0,0,0.0
1/80 * coffee consumption * time taken to graduate college * number of employees in the education industry,0,0,0.0
1/50 * water usage in the US * time taken for a work day * number of employees on Medicare,0,0,0.0
20 * trash generated in the US * time taken for a football game * number of employees at McKinsey,0,0,0.0
1/40 * water usage in the US * time taken for a work day * population of California,0,0,0.0
1/3 * walking speed * average lifetime for a person,0,0,0.0
1/4 * water usage in the US * time taken for lunch * people killed during world war II,0,0,0.0
1/6 * water usage in the US * time taken for lunch * a person,0,0,0.0
30 * trash generated in the US * time taken for a soccer game * average household size,0,0,0.0
60 * highway speed * time taken for a soccer game,0,0,0.0
100 * global death rate,0,0,0.0
2 * water usage in the US * an hour * number of employees on Medicare,0,0,0.0
1/20 * coffee consumption * time taken for a football game * number of employees at Google,0,0,0.0
60 * coffee consumption * a minute,0,0,0.0
1/90 * water usage in the US * time taken for a basketball game * average number of employees in a grocery store,0,0,0.0
2 * water usage in the US * time taken to blink * number of employees in the oil industry,0,0,0.0
1/20 * water usage in the US * time taken for a basketball game * number of employees at McKinsey,0,0,0.0
1/100 * water usage in the US * time taken for a soccer game * people killed during Iraq war,0,0,0.0
60 * cost of an employee * time taken for a soccer game * people killed by gun violence in 2016,0,0,0.0
3 * cost of an employee * time taken for a football game * number of employees in the manufacturing industry,0,0,0.0
70 * water usage in the US * a minute * number of employees in the construction industry,0,0,0.0
3 * trash generated in the US * time taken for a work day * number of employees on Medicare in California,0,0,0.0
50 * cost of a new car * cost of a laptop,0,0,0.0
1/50 * rate of flow of water from tap  * time taken for a work day,0,0,0.0
1/70 * coffee consumption * an hour * average number of employees in a grocery store,0,0,0.0
40 * trash generated in the US * time taken for a basketball game * number of employees at Yelp,0,0,0.0
1/1 * trash generated in the US * time taken for a football game * number of employees on Medicare,0,0,0.0
1/2 * water usage in the US * a minute * population of New York,0,0,0.0
20 * cost of an employee * time taken to blink * average household size,0,0,0.0
90 * cost of property in the Bay area,0,0,0.0
9 * coffee consumption * an hour * number of employees in the manufacturing industry,0,0,0.0
1/10 * water usage in the US * time taken for lunch * population of Stanford,0,0,0.0
30 * cost of a coffee,0,0,0.0
2 * water usage in the US * time taken for a basketball game * number of employees on Medicare,0,0,0.0
40 * cost of an employee * time taken for a basketball game * people killed during the September 11th attack,0,0,0.0
4 * coffee consumption * time taken for lunch * number of employees at Google,0,0,0.0
10 * trash generated in the US * a minute * number of employees at Google,0,0,0.0
1/40 * water usage in the US * time taken for a soccer game * number of employees in the services industry,0,0,0.0
1/40 * water usage in the US * time taken for lunch * number of employees in the construction industry,0,0,0.0
10 * cost of an employee * average lifetime for a dog,0,0,0.0
4 * coffee consumption * a week * number of employees in the economy,0,0,0.0
1/40 * coffee consumption * a day * number of employees at McKinsey,0,0,0.0
1/30 * coffee consumption * an hour * population of United States,0,0,0.0
30 * trash generated in the US * time taken for a football game * people killed by gun violence in 2016,0,0,0.0
2 * water usage in the US * a day * people killed by gun violence in 2016,0,0,0.0
30 * coffee consumption * time taken to graduate college,0,0,0.0
60 * oil produced by the US,0,0,0.0
8 * water usage in the US * a minute * number of employees at Google,0,0,0.0
20 * trash generated in the US * a minute * population of United States,0,0,0.0
20 * trash generated in the US * time taken for lunch,0,0,0.0
1/80 * water usage in the US * time taken to graduate college * number of employees in the oil industry,0,0,0.0
1/10 * coffee consumption * time taken for a soccer game * population of San Francisco,0,0,0.0
10 * cost of property in the Bay area * Area of a dot printed using 300 dots per inch resolution,0,0,0.0
1/70 * coffee consumption * time taken for a basketball game * population of the world,0,0,0.0
40 * sea level rise * average lifetime for a person,0,0,0.0
30 * coffee consumption * time taken for a football game,0,0,0.0
20 * trash generated in the US * average lifetime for a person,0,0,0.0
1/10 * water usage in the US * time taken to graduate college * average household size,0,0,0.0
50 * trash generated in the US * time taken for a soccer game * population of Stanford,0,0,0.0
1 * cost of an employee * time taken for a soccer game * number of employees in the construction industry,0,0,0.0
10 * coffee consumption * a week * number of employees on Medicare,0,0,0.0
1 * water usage in the US * time taken for a soccer game * population of California,0,0,0.0
1/10 * coffee consumption * a day * number of employees at Google,0,0,0.0
50 * water usage in the US * a week,0,0,0.0
60 * number of dogs in shelters * time taken to graduate college,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * population of New York,0,0,0.0
2 * coffee consumption * time taken for a soccer game * population of California,0,0,0.0
20 * water usage in the US * time taken for lunch,0,0,0.0
50 * gun ownership * number of employees in the manufacturing industry,0,0,0.0
20 * cost of a new car * cost of a used car,0,0,0.0
6 * water usage in the US * an hour * number of employees in the manufacturing industry,0,0,0.0
1/90 * coffee consumption * time taken for a football game * people killed during the September 11th attack,0,0,0.0
80 * trash generated in the US * time taken for lunch * people killed during the September 11th attack,0,0,0.0
1/20 * trash generated in the US * average lifetime for a tree * people killed by gun violence in 2016,0,0,0.0
80 * water usage in the US * an hour,0,0,0.0
2 * cost of an employee * time taken for a basketball game * number of employees on Medicare in California,0,0,0.0
1/1 * cost of an employee * time taken for a basketball game * number of employees in the economy,0,0,0.0
1/2 * trash generated in the US * a day * population of New York,0,0,0.0
20 * trash generated in the US * time taken for a work day * average number of employees in a grocery store,0,0,0.0
1/4 * the construction cost of One World Trade Center in New York,0,0,0.0
1/10 * water usage in the US * a week * number of employees at Google,0,0,0.0
20 * coffee consumption * time taken for lunch,0,0,0.0
1/20 * coffee consumption * an hour * number of employees in the oil industry,0,0,0.0
1/20 * coffee consumption * average lifetime for a person * number of employees at Yelp,0,0,0.0
40 * cost of an employee * time taken to blink * number of employees in the manufacturing industry,0,0,0.0
1/4 * trash generated in the US * time taken for a soccer game * population of United States,0,0,0.0
60 * coffee consumption * a week,0,0,0.0
10 * water usage in the US * an hour * number of employees in the mining industry,0,0,0.0
5 * coffee consumption * time taken for lunch * number of people in poverty,0,0,0.0
1/10 * water usage in the US * an hour * number of employees at Microsoft,0,0,0.0
20 * weight of a car * number of cars in the Indy 500,0,0,0.0
2 * water usage in the US * average lifetime for a person * average number of employees in a grocery store,0,0,0.0
1/20 * speed of a baseball pitch speed * average lifetime for a dog,0,0,0.0
1/30 * water usage in the US * a week * number of employees in the manufacturing industry,0,0,0.0
80 * cost of an employee * time taken for a soccer game * number of employees at Microsoft,0,0,0.0
20 * average cost of gas,0,0,0.0
1/2 * coffee consumption * time taken for a football game * number of employees on Medicare in California,0,0,0.0
1/10 * water usage in the US * time taken for a work day * number of employees at Microsoft,0,0,0.0
1/5 * water usage in the US * a minute * average household size,0,0,0.0
1/60 * water usage in the US * an hour * people killed during Iraq war,0,0,0.0
4 * trash generated in the US * time taken for a soccer game * number of employees in the education industry,0,0,0.0
20 * cost of an employee * a day * people killed during the September 11th attack,0,0,0.0
20 * water usage in the US * time taken for lunch * number of employees in the mining industry,0,0,0.0
30 * coffee consumption * time taken for a work day * number of employees on Medicare in California,0,0,0.0
1/2 * water usage in the US * a day * number of employees in the mining industry,0,0,0.0
30 * cost of a new car,0,0,0.0
1/5 * water usage in the US * average lifetime for a tree * number of employees at Yelp,0,0,0.0
100 * water usage in the US * an hour * population of San Francisco,0,0,0.0
40 * speed of a baseball pitch speed * time taken for a soccer game,0,0,0.0
1 * water usage in the US * average lifetime for a dog * average number of employees in a grocery store,0,0,0.0
70 * coffee consumption * time taken for a soccer game * number of employees at Microsoft,0,0,0.0
3 * distance from Earth to Moon,0,0,0.0
30 * coffee consumption * time taken for a work day * population of California,0,0,0.0
80 * cost of a new car * average cost of a house in California,0,0,0.0
1/30 * water usage in the US * time taken for a soccer game * people killed by gun violence in 2016,0,0,0.0
1/20 * water usage in the US * a week * number of employees in the mining industry,0,0,0.0
1/60 * coffee consumption * average lifetime for a dog * people killed during world war II,0,0,0.0
1/3 * coffee consumption * time taken to blink * number of employees in the manufacturing industry,0,0,0.0
2 * coffee consumption * time taken to blink * population of Stanford,0,0,0.0
50 * distance from San Francisco to Boulder CO,0,0,0.0
20 * trash generated in the US * time taken for a basketball game * population of New York,0,0,0.0
20 * cost of a used car * number of cars in the Indy 500,0,0,0.0
40 * coffee consumption * time taken for a basketball game * number of employees at Yelp,0,0,0.0
1/2 * coffee consumption * an hour * number of employees at McKinsey,0,0,0.0
10 * water usage in the US * a minute * number of people in poverty,0,0,0.0
2 * coffee consumption * a week * average household size,0,0,0.0
10 * cost of an employee * time taken for a football game * people killed during the September 11th attack,0,0,0.0
1/5 * trash generated in the US * time taken to graduate college * number of employees at McKinsey,0,0,0.0
10 * sea level rise * a day,0,0,0.0
1/20 * coffee consumption * average lifetime for a dog * average household size,0,0,0.0
3 * number of dogs in shelters * average lifetime for a person,0,0,0.0
1/60 * water usage in the US * time taken for a work day * number of employees at Google,0,0,0.0
1/10 * coffee consumption * a day * population of Asia,0,0,0.0
1/7 * water usage in the US * a day * number of employees in the education industry,0,0,0.0
50 * trash generated in the US * time taken to blink * number of employees in the financial industry,0,0,0.0
80 * trash generated in the US * time taken for a basketball game * people killed by gun violence in 2016,0,0,0.0
1/8 * trash generated in the US * average lifetime for a person * people killed by gun violence in 2016,0,0,0.0
20 * water usage in the US * time taken for a football game,0,0,0.0
20 * water usage in the US * time taken to graduate college,0,0,0.0
1/30 * trash generated in the US * a week * number of employees in the services industry,0,0,0.0
4 * water usage in the US * time taken for lunch * number of people in poverty,0,0,0.0
20 * coffee consumption * an hour * number of employees in the construction industry,0,0,0.0
1/2 * water usage in the US * an hour * number of employees in the oil industry,0,0,0.0
1/10 * coffee consumption * time taken to graduate college * number of people in poverty,0,0,0.0
40 * trash generated in the US * time taken to graduate college * a person,0,0,0.0
1/20 * coffee consumption * time taken for a soccer game * number of employees in the retail industry,0,0,0.0
2 * cost of an employee * average lifetime for a dog * average number of employees in a grocery store,0,0,0.0
40 * coffee consumption * time taken to graduate college * average number of employees in a grocery store,0,0,0.0
30 * water usage in the US * time taken for a football game * number of employees in the mining industry,0,0,0.0
1/60 * trash generated in the US * an hour * population of the world,0,0,0.0
60 * time taken to blink,0,0,0.0
6 * trash generated in the US * time taken for lunch * number of people in poverty,0,0,0.0
1/2 * trash generated in the US * time taken for a soccer game * number of employees in the economy,0,0,0.0
80 * water usage in the US * time taken for a football game * people killed during the September 11th attack,0,0,0.0
1/20 * coffee consumption * a week * number of employees in the manufacturing industry,0,0,0.0
80 * trash generated in the US * time taken for lunch * number of employees at Yelp,0,0,0.0
30 * trash generated in the US * time taken for lunch * population of New York,0,0,0.0
1/1 * trash generated in the US * time taken for a work day * number of employees in the education industry,0,0,0.0
5 * coffee consumption * time taken to blink * average number of employees in a grocery store,0,0,0.0
2 * gun ownership * population of United States,0,0,0.0
1/30 * trash generated in the US * a week * number of employees in the education industry,0,0,0.0
20 * trash generated in the US * time taken for a basketball game * population of San Francisco,0,0,0.0
3 * trash generated in the US * time taken for a soccer game * population of Texas,0,0,0.0
40 * cost of an employee * time taken to graduate college,0,0,0.0
6 * coffee consumption * time taken for a basketball game * number of employees in the oil industry,0,0,0.0
2 * global birth rate * time taken to graduate college,0,0,0.0
10 * birth rate in the US,0,0,0.0
10 * time taken for a soccer game,0,0,0.0
1/9 * water usage in the US * average lifetime for a person * a person,0,0,0.0
9 * water usage in the US * time taken for lunch * number of employees in the oil industry,0,0,0.0
100 * coffee consumption * average lifetime for a dog,0,0,0.0
80 * coffee consumption * a week * number of employees in the financial industry,0,0,0.0
1/1 * trash generated in the US * time taken for lunch * population of United States,0,0,0.0
50 * water usage in the US * a minute,0,0,0.0
20 * sea level rise * average lifetime for a tree,0,0,0.0
10 * coffee consumption * time taken for a work day,0,0,0.0
10 * coffee consumption * average lifetime for a dog * a person,0,0,0.0
1/50 * trash generated in the US * time taken to graduate college * number of employees in the oil industry,0,0,0.0
1/1 * coffee consumption * a minute * average number of employees in a grocery store,0,0,0.0
1/10 * coffee consumption * a minute * population of San Francisco,0,0,0.0
1/30 * water usage in the US * time taken to blink * population of New York,0,0,0.0
30 * trash generated in the US * time taken to blink * number of employees at McKinsey,0,0,0.0
50 * trash generated in the US * time taken to blink * population of San Francisco,0,0,0.0
1/5 * coffee consumption * average lifetime for a dog * number of employees on Medicare in California,0,0,0.0
40 * sea level rise * time taken for a work day,0,0,0.0
30 * water usage in the US * an hour * number of employees at Yelp,0,0,0.0
20 * coffee consumption * time taken for a work day * people killed during world war II,0,0,0.0
1/2 * water usage in the US * time taken for a basketball game * people killed by gun violence in 2016,0,0,0.0
10 * average cost of food,0,0,0.0
20 * number of dogs in shelters * average lifetime for a dog,0,0,0.0
20 * coffee consumption * time taken for a football game * number of employees in the economy,0,0,0.0
1 * trash generated in the US * time taken for a work day * number of employees in the manufacturing industry,0,0,0.0
70 * cost of an employee * a minute,0,0,0.0
7 * water usage in the US * a week * average number of employees in a grocery store,0,0,0.0
1/90 * coffee consumption * time taken for a soccer game * number of employees in the construction industry,0,0,0.0
10 * oil produced by the world,0,0,0.0
1/3 * coffee consumption * a week * number of employees in the oil industry,0,0,0.0
50 * trash generated in the US * time taken for lunch * number of employees on Medicare in California,0,0,0.0
6 * water usage in the US * time taken to blink * number of employees on Medicare,0,0,0.0
9 * coffee consumption * time taken for lunch * number of employees in the education industry,0,0,0.0
50 * water usage in the US * a minute * number of employees at Microsoft,0,0,0.0
1/8 * coffee consumption * time taken to blink * people killed during the September 11th attack,0,0,0.0
20 * cost of an employee * a week * number of employees at Yelp,0,0,0.0
4 * water usage in the US * time taken to blink * average number of employees in a grocery store,0,0,0.0
6 * water usage in the US * time taken for a work day * number of employees at McKinsey,0,0,0.0
4 * water usage in the US * time taken for a basketball game * number of employees in the oil industry,0,0,0.0
30 * cost of a new car,0,0,0.0
1/2 * coffee consumption * a day * number of employees in the financial industry,0,0,0.0
100 * weight of a toaster,0,0,0.0
1/20 * oil produced by the US * a week,0,0,0.0
1 * cost of an employee * an hour * population of New York,0,0,0.0
1 * water usage in the US * time taken for a basketball game * population of San Francisco,0,0,0.0
1/20 * trash generated in the US * average lifetime for a dog * number of employees at McKinsey,0,0,0.0
2 * water usage in the US * an hour * population of California,0,0,0.0
30 * coffee consumption * time taken to graduate college * a person,0,0,0.0
1/6 * cost of an employee * time taken for a soccer game * people killed during Iraq war,0,0,0.0
30 * coffee consumption * time taken for a basketball game * population of California,0,0,0.0
2 * cost of an employee * time taken for a soccer game * number of people in poverty,0,0,0.0
20 * trash generated in the US * a week * people killed during the September 11th attack,0,0,0.0
1/10 * coffee consumption * a day * number of employees on Medicare in California,0,0,0.0
1/10 * water usage in the US * average lifetime for a person * people killed by gun violence in 2016,0,0,0.0
1/30 * trash generated in the US * time taken for lunch * population of the world,0,0,0.0
20 * trash generated in the US * time taken for a work day,0,0,0.0
90 * trash generated in the US * a minute * number of employees in the mining industry,0,0,0.0
20 * cost of a smartphone,0,0,0.0
1/20 * coffee consumption * time taken to blink * number of employees in the construction industry,0,0,0.0
10 * cost of an employee * an hour,0,0,0.0
80 * trash generated in the US * an hour * people killed by gun violence in 2016,0,0,0.0
1 * cost of an employee * an hour * number of employees in the manufacturing industry,0,0,0.0
10 * number of guns produced in the us * time taken for a soccer game,0,0,0.0
60 * cost of an employee * a minute * number of employees in the manufacturing industry,0,0,0.0
1/4 * coffee consumption * a minute * number of employees in the education industry,0,0,0.0
70 * birth rate in the US * time taken for a football game,0,0,0.0
1/10 * water usage in the US * time taken for lunch * number of employees in the services industry,0,0,0.0
10 * trash generated in the US * average lifetime for a dog * a person,0,0,0.0
40 * global birth rate * time taken for a soccer game,0,0,0.0
1/10 * coffee consumption * a day * people killed during Iraq war,0,0,0.0
20 * cost of an employee * time taken to blink * number of employees at Yelp,0,0,0.0
10 * coffee consumption * an hour,0,0,0.0
3 * coffee consumption * time taken for a football game * number of employees in the manufacturing industry,0,0,0.0
1/10 * water usage in the US * time taken for lunch * number of employees in the education industry,0,0,0.0
1/9 * trash generated in the US * a week * number of employees in the construction industry,0,0,0.0
100 * area of forest logged * time taken for a soccer game,0,0,0.0
1/7 * cost of an employee * a week * number of employees on Medicare in California,0,0,0.0
1/4 * cost of an employee * time taken for a soccer game * population of United States,0,0,0.0
10 * trash generated in the US * a minute * average number of employees in a grocery store,0,0,0.0
1/30 * coffee consumption * a week * number of employees at McKinsey,0,0,0.0
1/50 * coffee consumption * time taken for a basketball game * number of employees on Medicare in California,0,0,0.0
1/4 * water usage in the US * time taken for a basketball game * number of employees at Yelp,0,0,0.0
1/50 * trash generated in the US * a week * population of California,0,0,0.0
1/2 * coffee consumption * time taken for lunch * number of employees on Medicare in California,0,0,0.0
10 * median income,0,0,0.0
1 * water usage in the US * time taken for a basketball game * number of employees in the construction industry,0,0,0.0
1/10 * trash generated in the US * a week * number of employees in the financial industry,0,0,0.0
1/2 * coffee consumption * a week * people killed by gun violence in 2016,0,0,0.0
1/2 * water usage in the US * an hour * number of employees at McKinsey,0,0,0.0
1/2 * trash generated in the US * time taken for a work day * population of Texas,0,0,0.0
1/90 * coffee consumption * time taken for a work day * number of employees in the manufacturing industry,0,0,0.0
20 * trash generated in the US * time taken for lunch * people killed by gun violence in 2016,0,0,0.0
3 * coffee consumption * time taken for a soccer game * population of Texas,0,0,0.0
4 * coffee consumption * time taken for a football game * number of employees in the financial industry,0,0,0.0
2 * cost of an employee * time taken for a soccer game * number of employees on Medicare,0,0,0.0
1/10 * trash generated in the US * a day * people killed during world war II,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * number of employees in the mining industry,0,0,0.0
10 * trash generated in the US * time taken for a basketball game * number of employees at Microsoft,0,0,0.0
10 * coffee consumption * an hour * a person,0,0,0.0
70 * water used by a family in the US * time taken for a football game,0,0,0.0
20 * coffee consumption * time taken to blink * number of employees at McKinsey,0,0,0.0
30 * coffee consumption * an hour * population of California,0,0,0.0
1/10 * water usage in the US * an hour * population of New York,0,0,0.0
70 * gun ownership * population of New York,0,0,0.0
1/20 * coffee consumption * time taken for a football game * population of New York,0,0,0.0
90 * trash generated in the US * a minute * population of San Francisco,0,0,0.0
1/1 * coffee consumption * time taken for lunch * population of Texas,0,0,0.0
40 * global birth rate * a week,0,0,0.0
1/10 * trash generated in the US * average lifetime for a dog * population of Stanford,0,0,0.0
1/1 * cost of an employee * average lifetime for a dog * people killed by gun violence in 2016,0,0,0.0
40 * trash generated in the US * time taken to blink * a person,0,0,0.0
20 * rate of flow of water from tap  * average lifetime for a dog,0,0,0.0
1/3 * trash generated in the US * average lifetime for a tree * number of employees at Yelp,0,0,0.0
1/3 * water usage in the US * time taken to blink * population of the world,0,0,0.0
30 * cost of an employee * time taken for a soccer game * people killed during the September 11th attack,0,0,0.0
70 * coffee consumption * a day * people killed during world war II,0,0,0.0
20 * trash generated in the US * a minute * population of California,0,0,0.0
1/10 * gun ownership * population of the world,0,0,0.0
1 * trash generated in the US * time taken to graduate college * people killed during the September 11th attack,0,0,0.0
7 * trash generated in the US * time taken for a soccer game * number of employees in the manufacturing industry,0,0,0.0
90 * sea level rise * time taken for a football game,0,0,0.0
10 * trash generated in the US * time taken for lunch * number of employees in the services industry,0,0,0.0
10 * population of New York,0,0,0.0
1/10 * water usage in the US * average lifetime for a dog * a person,0,0,0.0
5 * water usage in the US * time taken for a soccer game * number of employees at Microsoft,0,0,0.0
1/30 * water usage in the US * time taken for lunch * population of Asia,0,0,0.0
1/2 * cost of an employee * a day * number of employees in the manufacturing industry,0,0,0.0
1/5 * coffee consumption * time taken for a soccer game * population of United States,0,0,0.0
1/40 * water usage in the US * time taken for a soccer game * number of employees in the education industry,0,0,0.0
20 * coffee consumption * an hour * number of employees on Medicare in California,0,0,0.0
30 * water usage in the US * a day,0,0,0.0
10 * death rate in the US * time taken to blink,0,0,0.0
"10 * Largest dinosaur, Argentinosaurus, 73 tons",0,0,0.0
4 * coffee consumption * time taken for a basketball game * population of Texas,0,0,0.0
30 * water usage in the US * time taken to blink,0,0,0.0
40 * trash generated in the US * a week * number of employees at McKinsey,0,0,0.0
1/3 * coffee consumption * a week * number of employees in the retail industry,0,0,0.0
3 * coffee consumption * a day * people killed by gun violence in 2016,0,0,0.0
50 * trash generated in the US * time taken for a work day * number of employees at Yelp,0,0,0.0
10 * trash generated in the US * time taken to blink * population of California,0,0,0.0
1/7 * coffee consumption * a day * population of United States,0,0,0.0
20 * cost of an employee * time taken to blink * people killed during the September 11th attack,0,0,0.0
1/20 * coffee consumption * time taken for a football game * number of employees in the mining industry,0,0,0.0
30 * total time taken to build a car * number of cars in the Indy 500,0,0,0.0
30 * death rate in the US * average lifetime for a dog,0,0,0.0
1/6 * coffee consumption * average lifetime for a person * population of San Francisco,0,0,0.0
5 * trash generated in the US * time taken for a football game * number of employees in the financial industry,0,0,0.0
3 * water usage in the US * a week * population of Stanford,0,0,0.0
1/3 * cost of an employee * time taken for a basketball game * population of United States,0,0,0.0
10 * coffee consumption * a week * number of employees at Google,0,0,0.0
40 * trash generated in the US * time taken to blink,0,0,0.0
40 * coffee consumption * a day,0,0,0.0
4 * oil produced by the US * time taken to blink,0,0,0.0
1/4 * water usage in the US * time taken to blink * a person,0,0,0.0
1/8 * coffee consumption * time taken to graduate college * average household size,0,0,0.0
1 * trash generated in the US * a day * number of employees on Medicare in California,0,0,0.0
1/90 * water usage in the US * time taken to blink * average household size,0,0,0.0
20 * death rate in the US,0,0,0.0
8 * coffee consumption * time taken to blink * number of employees on Medicare in California,0,0,0.0
30 * trash generated in the US * time taken for lunch * number of employees in the financial industry,0,0,0.0
90 * cost of a new car * the construction cost of One World Trade Center in New York,0,0,0.0
1/50 * water usage in the US * a day * number of employees at McKinsey,0,0,0.0
1/90 * coffee consumption * a day * population of California,0,0,0.0
1/1 * coffee consumption * time taken for a work day * people killed by gun violence in 2016,0,0,0.0
1/10 * water usage in the US * time taken for a soccer game * average number of employees in a grocery store,0,0,0.0
1/30 * coffee consumption * time taken for a soccer game * number of employees in the services industry,0,0,0.0
40 * coffee consumption * an hour * average household size,0,0,0.0
50 * water usage in the US,0,0,0.0
1/3 * water usage in the US * an hour * average household size,0,0,0.0
1/20 * trash generated in the US * average lifetime for a person * people killed during the September 11th attack,0,0,0.0
1/2 * coffee consumption * average lifetime for a dog * number of employees in the oil industry,0,0,0.0
10 * number of dogs in US,0,0,0.0
1/2 * coffee consumption * time taken to blink * population of New York,0,0,0.0
10 * birth rate in the US * a minute,0,0,0.0
1/80 * water usage in the US * a minute * population of California,0,0,0.0
1/2 * rate of flow of water from tap  * time taken to blink,0,0,0.0
1/4 * water usage in the US * time taken for a basketball game * population of United States,0,0,0.0
20 * cost of an employee * a week * people killed during the September 11th attack,0,0,0.0
30 * number of cars in the Indy 500,0,0,0.0
1/4 * water usage in the US * time taken for a basketball game * people killed during the September 11th attack,0,0,0.0
20 * trash generated in the US * a minute * number of employees on Medicare in California,0,0,0.0
90 * cost of an employee * time taken to blink * number of employees on Medicare in California,0,0,0.0
50 * trash generated in the US * time taken for a soccer game * number of employees at McKinsey,0,0,0.0
1/4 * trash generated in the US * time taken for a football game * number of employees in the economy,0,0,0.0
1/60 * water usage in the US * time taken for a basketball game * people killed during Iraq war,0,0,0.0
1/20 * water usage in the US * time taken for lunch * number of employees at Yelp,0,0,0.0
20 * coffee consumption * time taken for a basketball game * average number of employees in a grocery store,0,0,0.0
1/30 * water usage in the US * a minute * number of employees in the economy,0,0,0.0
10 * water usage in the US * an hour * number of employees at Google,0,0,0.0
20 * trash generated in the US * time taken for a basketball game * average number of employees in a grocery store,0,0,0.0
90 * trash generated in the US * average lifetime for a tree,0,0,0.0
20 * trash generated in the US * a minute * number of employees at Yelp,0,0,0.0
1/2 * cost of an employee * time taken for a soccer game * number of employees in the economy,0,0,0.0
3 * number of guns in the US,0,0,0.0
80 * sea level rise * time taken to graduate college,0,0,0.0
80 * global birth rate * time taken for a work day,0,0,0.0
40 * cost of an employee * an hour * number of employees at Yelp,0,0,0.0
60 * cost of a used car,0,0,0.0
3 * coffee consumption * time taken for lunch * people killed during world war II,0,0,0.0
5 * trash generated in the US * time taken for a football game * population of New York,0,0,0.0
1/1 * coffee consumption * an hour * people killed by gun violence in 2016,0,0,0.0
1/2 * coffee consumption * average lifetime for a tree * number of employees in the oil industry,0,0,0.0
90 * water used by a family in the US * a day,0,0,0.0
1/3 * trash generated in the US * average lifetime for a dog * people killed during the September 11th attack,0,0,0.0
20 * trash generated in the US * time taken for lunch * number of employees in the manufacturing industry,0,0,0.0
60 * water usage in the US * average lifetime for a tree,0,0,0.0
4 * trash generated in the US * time taken for a soccer game * number of employees in the services industry,0,0,0.0
70 * coffee consumption * time taken for a soccer game,0,0,0.0
20 * trash generated in the US * a day * number of employees at Yelp,0,0,0.0
1/3 * water usage in the US * a minute * number of employees in the retail industry,0,0,0.0
1/3 * cost of an employee * average lifetime for a tree * number of employees at Yelp,0,0,0.0
40 * cost of an employee * time taken to blink,0,0,0.0
1/6 * water usage in the US * time taken for a football game * people killed by gun violence in 2016,0,0,0.0
1/30 * water usage in the US * an hour * population of Texas,0,0,0.0
1/3 * coffee consumption * an hour * people killed during the September 11th attack,0,0,0.0
20 * sea level rise * time taken for a soccer game,0,0,0.0
80 * trash generated in the US * time taken for a soccer game * a person,0,0,0.0
10 * water usage in the US * average lifetime for a person,0,0,0.0
1/9 * water usage in the US * time taken for a soccer game * number of employees on Medicare in California,0,0,0.0
30 * trash generated in the US * time taken for a soccer game * number of employees at Yelp,0,0,0.0
1/50 * coffee consumption * time taken to graduate college * population of Stanford,0,0,0.0
3 * trash generated in the US * time taken for a basketball game * population of California,0,0,0.0
70 * width of a basketball court,0,0,0.0
20 * median income * average lifetime for a dog,0,0,0.0
5 * trash generated in the US * time taken for a soccer game * number of employees in the retail industry,0,0,0.0
100 * coffee consumption * time taken to blink * population of California,0,0,0.0
1/40 * water usage in the US * time taken to blink * number of employees in the manufacturing industry,0,0,0.0
1/50 * coffee consumption * average lifetime for a person * number of employees in the financial industry,0,0,0.0
1/2 * water usage in the US * time taken for a soccer game * population of New York,0,0,0.0
1/3 * water usage in the US * time taken for lunch * people killed during Iraq war,0,0,0.0
4 * coffee consumption * time taken for a work day * number of employees at Yelp,0,0,0.0
60 * number of guns produced in the us * time taken to blink,0,0,0.0
10 * weight of a person,0,0,0.0
6 * coffee consumption * a week * a person,0,0,0.0
40 * birth rate in the US * time taken for lunch,0,0,0.0
10 * cost of an employee * time taken to blink * population of United States,0,0,0.0
3 * water usage in the US * time taken for lunch * number of employees at Google,0,0,0.0
40 * cost of an employee * time taken for a football game,0,0,0.0
2 * walking speed * average lifetime for a dog,0,0,0.0
10 * trash generated in the US * time taken for a work day * people killed by gun violence in 2016,0,0,0.0
1/40 * water usage in the US * time taken for a football game * number of employees at Microsoft,0,0,0.0
1/80 * coffee consumption * time taken for a soccer game * number of employees at Google,0,0,0.0
1/20 * water usage in the US * time taken for a football game * people killed during world war II,0,0,0.0
2 * water usage in the US * time taken to blink * number of employees in the retail industry,0,0,0.0
1/60 * coffee consumption * an hour * people killed during world war II,0,0,0.0
10 * cost of an employee * time taken for a football game * number of employees at Yelp,0,0,0.0
1/90 * water usage in the US * time taken for a football game * number of employees in the education industry,0,0,0.0
1/30 * coffee consumption * a minute * population of Stanford,0,0,0.0
1/4 * water usage in the US * average lifetime for a dog * number of employees at Yelp,0,0,0.0
10 * trash generated in the US * time taken for a soccer game * number of employees at Google,0,0,0.0
100 * water usage in the US * time taken to blink * number of employees at Yelp,0,0,0.0
1/4 * water usage in the US * a day * number of employees in the manufacturing industry,0,0,0.0
1/20 * coffee consumption * a minute * a person,0,0,0.0
20 * coffee consumption * time taken for lunch * population of New York,0,0,0.0
20 * coffee consumption * an hour * people killed during Iraq war,0,0,0.0
1 * cost of an employee * time taken for a soccer game * number of employees in the financial industry,0,0,0.0
1/20 * water usage in the US * time taken to graduate college * number of employees at Google,0,0,0.0
70 * cost of a new car * cost of a smartphone,0,0,0.0
10 * coffee consumption * time taken for a basketball game * a person,0,0,0.0
1/3 * coffee consumption * average lifetime for a dog * people killed during the September 11th attack,0,0,0.0
20 * trash generated in the US * a minute * people killed during the September 11th attack,0,0,0.0
1/4 * water usage in the US * average lifetime for a dog * people killed during the September 11th attack,0,0,0.0
10 * water used by a family in the US * a week,0,0,0.0
20 * water usage in the US * time taken for a football game * population of Stanford,0,0,0.0
10 * cost of a new car * cost of a coffee,0,0,0.0
1/80 * oil produced by the world * time taken for a soccer game,0,0,0.0
1/1 * trash generated in the US * time taken for a basketball game * number of employees in the economy,0,0,0.0
90 * cost of a new car * number of cars in the Indy 500,0,0,0.0
5 * coffee consumption * time taken to blink * number of employees in the financial industry,0,0,0.0
40 * weight of a person * number of employees at Yelp,0,0,0.0
1/30 * coffee consumption * time taken to blink * a person,0,0,0.0
1/50 * trash generated in the US * a week * number of people in poverty,0,0,0.0
1/3 * water usage in the US * time taken for a football game * number of employees in the construction industry,0,0,0.0
90 * cost of an employee * average lifetime for a tree,0,0,0.0
70 * global birth rate * an hour,0,0,0.0
50 * trash generated in the US * time taken for a football game * average number of employees in a grocery store,0,0,0.0
50 * trash generated in the US * average lifetime for a dog * average household size,0,0,0.0
10 * sea level rise * a day,0,0,0.0
1/7 * coffee consumption * time taken for lunch * people killed by gun violence in 2016,0,0,0.0
2 * cost of an employee * time taken for lunch * number of employees in the economy,0,0,0.0
1/2 * water usage in the US * a minute * population of the world,0,0,0.0
1/2 * coffee consumption * time taken for a soccer game * number of employees in the manufacturing industry,0,0,0.0
1 * coffee consumption * a week * number of employees on Medicare in California,0,0,0.0
1/20 * coffee consumption * time taken for a work day * population of Texas,0,0,0.0
20 * trash generated in the US * time taken for lunch * number of employees in the retail industry,0,0,0.0
30 * water usage in the US * time taken for a soccer game * number of employees at McKinsey,0,0,0.0
1/2 * trash generated in the US * time taken for lunch * people killed during Iraq war,0,0,0.0
30 * water usage in the US * a day * number of employees at Microsoft,0,0,0.0
1/80 * water usage in the US * time taken for a work day * population of San Francisco,0,0,0.0
10 * number of dogs in shelters * a minute,0,0,0.0
60 * weight of a car * a car,0,0,0.0
1/10 * coffee consumption * a minute * number of employees in the construction industry,0,0,0.0
90 * water usage in the US * time taken for a soccer game * number of employees at Google,0,0,0.0
1/20 * coffee consumption * time taken to graduate college * people killed during world war II,0,0,0.0
10 * cost of an employee * time taken for a soccer game * average number of employees in a grocery store,0,0,0.0
1/10 * coffee consumption * time taken for a soccer game * a person,0,0,0.0
6 * number of employees in the economy,0,0,0.0
70 * coffee consumption * time taken for lunch * people killed during the September 11th attack,0,0,0.0
1/60 * coffee consumption * a week * population of California,0,0,0.0
3 * trash generated in the US * time taken for a football game * number of employees in the manufacturing industry,0,0,0.0
10 * water usage in the US * time taken for lunch * people killed by gun violence in 2016,0,0,0.0
1/2 * cost of an employee * average lifetime for a person * number of employees at Yelp,0,0,0.0
10 * trash generated in the US * time taken for a football game * number of employees at Yelp,0,0,0.0
1/5 * water usage in the US * a week * average household size,0,0,0.0
2 * water usage in the US * time taken for a basketball game * number of employees on Medicare in California,0,0,0.0
2 * coffee consumption * time taken for a work day * population of New York,0,0,0.0
30 * trash generated in the US * a minute * number of employees in the education industry,0,0,0.0
20 * trash generated in the US * time taken to blink * average household size,0,0,0.0
1/2 * water usage in the US * a minute * average number of employees in a grocery store,0,0,0.0
10 * average cost of food * a minute,0,0,0.0
1/40 * water usage in the US * time taken to graduate college * a person,0,0,0.0
2 * water usage in the US * time taken for lunch * population of San Francisco,0,0,0.0
1/100 * water usage in the US * a day * population of United States,0,0,0.0
1/10 * global birth rate * average lifetime for a person,0,0,0.0
4 * trash generated in the US * time taken for lunch * people killed during world war II,0,0,0.0
10 * water used by a family in the US,0,0,0.0
1/20 * trash generated in the US * time taken for lunch * population of Asia,0,0,0.0
1/2 * water usage in the US * time taken for lunch * population of Texas,0,0,0.0
90 * cost of an employee * a minute * population of New York,0,0,0.0
1/5 * water usage in the US * time taken for a soccer game * average household size,0,0,0.0
10 * number of dogs in shelters,0,0,0.0
2 * coffee consumption * time taken to blink * number of employees in the retail industry,0,0,0.0
70 * cost of property in the Bay area * A parking space,0,0,0.0
1/20 * trash generated in the US * a week * number of employees in the retail industry,0,0,0.0


==> figures/data/fertility.tsv <==
expression	uses	positive_uses	fraction
1/80 * water used by a family in the US * a minute	0	0	0
20 * water usage in the US * time taken for lunch * population of New York	0	0	0
20 * Area of a typical postage stamp	0	0	0
3 * coffee consumption * a minute * number of employees in the oil industry	1	3	0.3333333333333333
90 * birth rate in the US * a day	0	0	0
30 * cost of an employee * time taken for a soccer game * number of employees at Yelp	0	0	0
1 * coffee consumption * a week * number of employees in the construction industry	0	0	0
60 * trash generated in the US * time taken for a soccer game * people killed by gun violence in 2016	0	0	0
1/80 * water usage in the US * an hour * people killed during world war II	0	0	0
1/1 * cost of an employee * an hour * number of employees in the economy	0	0	0
90 * area of forest logged	0	0	0
70 * number of dogs in shelters * time taken for a football game	0	0	0
4 * coffee consumption * time taken for a soccer game * number of employees in the oil industry	0	0	0
1/30 * coffee consumption * time taken for lunch * average number of employees in a grocery store	0	0	0
10 * water usage in the US * an hour * average number of employees in a grocery store	0	0	0
1/3 * trash generated in the US * an hour * population of United States	0	0	0
20 * people killed during world war II	14	33	0.42424242424242425
30 * coffee consumption * time taken for a football game * number of employees at Microsoft	0	0	0
40 * cost of an employee * time taken for a basketball game * number of employees at Yelp	0	0	0
10 * trash generated in the US * time taken for a soccer game * number of employees in the construction industry	0	0	0
1/50 * coffee consumption * a minute * people killed during the September 11th attack	0	0	0
40 * trash generated in the US * time taken for lunch * number of employees at Google	0	1	0.0
4 * gun ownership * number of employees in the economy	0	0	0
3 * cost of an employee * time taken for a basketball game * number of people in poverty	3	29	0.10344827586206896
30 * cost of an employee * time taken for lunch * average number of employees in a grocery store	0	14	0.0
90 * number of dogs in shelters * a day	0	0	0
50 * cost of an employee * time taken for a soccer game * population of Stanford	0	0	0
1 * coffee consumption * a minute * people killed during Iraq war	0	0	0
10 * coffee consumption * a minute * number of employees on Medicare in California	0	0	0
70 * cost of an employee	0	0	0
9 * coffee consumption * time taken for a soccer game * number of employees in the mining industry	0	0	0
5 * coffee consumption * time taken to blink * population of the world	0	0	0
60 * average cost of food * time taken to graduate college	9	27	0.3333333333333333
20 * cost of a new car * the construction cost of Trump Taj Mahal in Atlantic City	3	27	0.1111111111111111
7 * cost of an employee * a week * number of employees at Microsoft	17	62	0.27419354838709675
100 * number of guns produced in the us	0	0	0
20 * trash generated in the US * time taken for lunch * population of Stanford	0	0	0
2 * cost of an employee * time taken for a work day * number of employees in the financial industry	21	57	0.3684210526315789
50 * cost of an employee * time taken to blink * population of San Francisco	0	14	0.0
1/50 * water usage in the US * a day * number of employees in the retail industry	0	0	0
40 * cost of an employee * time taken for a soccer game * number of employees in the oil industry	0	0	0
70 * average cost of food * time taken for a football game	0	15	0.0
50 * trash generated in the US * time taken to blink * population of New York	0	0	0
40 * olympic weight lifting record	0	0	0
40 * sea level rise * average lifetime for a person	0	0	0
2 * water usage in the US * time taken for lunch * average number of employees in a grocery store	0	0	0
1/2 * water usage in the US * time taken for lunch * population of United States	0	0	0
100 * area of a city block	48	52	0.9230769230769231
10 * trash generated in the US * time taken for a soccer game * population of San Francisco	0	0	0
30 * trash generated in the US * a day * people killed by gun violence in 2016	0	3	0.0
40 * weight of an elephant	7	7	1.0
1/80 * water usage in the US * average lifetime for a dog * number of employees at Google	0	0	0
1/60 * coffee consumption * time taken to graduate college * number of employees in the oil industry	0	13	0.0
20 * global birth rate * time taken for a football game	0	0	0
30 * trash generated in the US * time taken to blink * number of employees in the economy	0	0	0
20 * trash generated in the US * an hour * number of employees on Medicare in California	0	0	0
1/1 * area of forest logged * a week	1	18	0.05555555555555555
10 * cost of an employee * time taken for a basketball game	0	0	0
50 * water usage in the US * time taken to blink * number of employees at Google	0	0	0
30 * coffee consumption * time taken for a soccer game * average household size	0	0	0
1/10 * water usage in the US * time taken for a football game * population of United States	0	0	0
10 * trash generated in the US * time taken to graduate college * average household size	0	1	0.0
1/70 * water usage in the US * time taken for a football game * number of employees at McKinsey	0	0	0
30 * cost of a new car	39	44	0.8863636363636364
50 * water usage in the US * time taken for a soccer game	0	0	0
20 * trash generated in the US * time taken for lunch * number of employees at Microsoft	0	1	0.0
30 * cost of an employee * a week * average household size	15	38	0.39473684210526316
10 * water used by a family in the US * time taken for a soccer game	0	0	0
2 * cost of an employee * time taken for a soccer game * population of California	0	0	0
1/20 * water usage in the US * time taken for a football game * population of California	0	0	0
20 * area of forest logged * time taken for a work day	7	38	0.18421052631578946
20 * coffee consumption * time taken for lunch * population of San Francisco	0	0	0
20 * width of a dollar bill	15	20	0.75
40 * trash generated in the US * time taken for a basketball game * people killed during the September 11th attack	0	0	0
1/60 * rate of flow of water from tap  * an hour	3	8	0.375
20 * average cost of food * average lifetime for a dog	0	0	0
1/30 * water usage in the US * time taken to blink * number of employees in the mining industry	0	0	0
30 * cost of an employee * time taken for a soccer game * average household size	0	0	0
1/20 * water usage in the US * a day * number of employees in the construction industry	0	0	0
6 * cost of an employee * time taken for a basketball game * number of employees in the services industry	2	45	0.044444444444444446
10 * death rate in the US * time taken for a football game	5	61	0.08196721311475409
30 * cost of an employee * time taken for a football game * people killed by gun violence in 2016	0	4	0.0
80 * cost of an employee * time taken for lunch * people killed during the September 11th attack	0	0	0
50 * trash generated in the US * a minute * number of employees in the economy	0	0	0
1/10 * coffee consumption * average lifetime for a tree * population of San Francisco	0	0	0
10 * average cost of food * a week	30	41	0.7317073170731707
100 * coffee consumption * time taken for a soccer game * average number of employees in a grocery store	0	0	0
50 * time taken to graduate college	9	46	0.1956521739130435
30 * global death rate * time taken for lunch	3	52	0.057692307692307696
1/10 * coffee consumption * time taken to graduate college * population of California	0	0	0
1/2 * water usage in the US * time taken for lunch * people killed during the September 11th attack	0	0	0
6 * cost of an employee * an hour * number of employees in the services industry	12	59	0.2033898305084746
20 * coffee consumption * time taken for a basketball game * people killed during Iraq war	0	0	0
20 * cost of an employee * time taken for a work day * average number of employees in a grocery store	4	31	0.12903225806451613
1/4 * water usage in the US * time taken for a work day * number of people in poverty	0	0	0
1/7 * water usage in the US * time taken for a work day * average number of employees in a grocery store	0	0	0
1/2 * cost of an employee * time taken for a football game * people killed during world war II	0	13	0.0
3 * trash generated in the US * an hour * population of California	1	2	0.5
80 * cost of a new car * the construction cost of The Cosmopolitan in Las Vegas	0	14	0.0
30 * cost of an employee * time taken for lunch * number of employees in the mining industry	0	15	0.0
20 * an hour	3	8	0.375
1/6 * speed of a baseball pitch speed * time taken to graduate college	0	0	0
10 * water usage in the US * time taken for a basketball game * number of employees in the mining industry	0	0	0
1/20 * coffee consumption * an hour * number of employees in the retail industry	0	0	0
100 * a person	0	0	0
8 * water usage in the US * time taken for a soccer game * number of employees in the construction industry	0	0	0
1 * water usage in the US * time taken for a football game * population of Texas	0	0	0
2 * cost of an employee * time taken for a soccer game * number of employees on Medicare in California	0	0	0
30 * number of dogs in shelters * time taken for a work day	0	0	0
1/20 * water usage in the US * a minute * number of employees in the mining industry	0	0	0
10 * trash generated in the US * an hour	0	0	0
1/20 * water usage in the US * a week * population of New York	0	0	0
10 * length of a guitar	7	19	0.3684210526315789
1/20 * water usage in the US * average lifetime for a dog * population of Stanford	0	0	0
1/30 * coffee consumption * a week * number of employees in the services industry	0	0	0
1/30 * water usage in the US * time taken for a football game * population of New York	0	0	0
20 * cost of an employee * average lifetime for a person	0	0	0
20 * cost of an employee * time taken for a football game * number of employees at McKinsey	0	5	0.0
1/40 * coffee consumption * average lifetime for a dog * number of people in poverty	0	0	0
30 * Small grain of sand, 0.063 mm diameter, 350 nanograms	0	0	0
10 * number of dogs in shelters * a week	0	0	0
40 * cost of an employee * an hour * people killed during the September 11th attack	0	0	0
2 * trash generated in the US * time taken to graduate college * people killed by gun violence in 2016	0	4	0.0
1/60 * coffee consumption * average lifetime for a person * population of New York	0	0	0
1/30 * coffee consumption * average lifetime for a dog * population of Texas	0	0	0
1/80 * coffee consumption * time taken for a basketball game * population of San Francisco	0	0	0
90 * length of a city block	1	1	1.0
1/30 * water used by a family in the US * average lifetime for a person	0	0	0
1 * trash generated in the US * time taken for a soccer game * people killed during world war II	0	0	0
50 * cost of an employee * time taken to blink * number of employees in the financial industry	0	18	0.0
20 * trash generated in the US * time taken for a football game * population of Stanford	0	0	0
5 * trash generated in the US * an hour * population of Texas	2	2	1.0
20 * cost of an employee * an hour * average number of employees in a grocery store	10	33	0.30303030303030304
1 * gun ownership * people killed during Iraq war	0	1	0.0
20 * trash generated in the US * average lifetime for a person * a person	1	1	1.0
1/6 * rate of flow of water from tap  * time taken for a basketball game	0	5	0.0
1/20 * water usage in the US * average lifetime for a dog * people killed by gun violence in 2016	0	0	0
2 * coffee consumption * average lifetime for a person * number of employees at Microsoft	1	14	0.07142857142857142
5 * trash generated in the US * time taken for lunch * number of employees on Medicare	0	1	0.0
20 * distance from San Francisco to New York NY	5	14	0.35714285714285715
40 * cost of an employee * time taken to graduate college * a person	3	21	0.14285714285714285
30 * cost of an employee * time taken to blink * number of employees in the retail industry	0	17	0.0
10 * cost of an employee * time taken for a soccer game * population of New York	0	0	0
1/2 * water usage in the US * a minute * number of employees in the financial industry	0	0	0
10 * trash generated in the US * an hour * a person	1	4	0.25
30 * death rate in the US * an hour	8	36	0.2222222222222222
1/1 * coffee consumption * time taken for a soccer game * number of employees in the financial industry	0	0	0
6 * water usage in the US * time taken for a basketball game * number of employees in the manufacturing industry	0	0	0
1 * rate of flow of water from tap  * a week	5	5	1.0
1 * coffee consumption * average lifetime for a person * population of Stanford	0	19	0.0
1/2 * coffee consumption * time taken for a basketball game * average household size	0	0	0
100 * trash generated in the US * time taken for a work day * population of Stanford	0	1	0.0
1 * cost of an employee * time taken for a football game * number of people in poverty	0	16	0.0
1/80 * water usage in the US * a week * population of California	0	0	0
40 * population of Texas	39	43	0.9069767441860465
20 * trash generated in the US * time taken for a football game * number of employees in the oil industry	0	5	0.0
40 * coffee consumption * time taken to blink * number of employees at Microsoft	0	0	0
1/50 * coffee consumption * average lifetime for a person * number of employees in the mining industry	0	0	0
1/7 * coffee consumption * time taken to graduate college * number of employees in the services industry	0	3	0.0
6 * coffee consumption * average lifetime for a dog * number of employees at McKinsey	0	0	0
8 * water usage in the US * time taken for a basketball game * number of employees at Microsoft	0	0	0
2 * cost of an employee * time taken for a work day * population of New York	0	0	0
1/1 * trash generated in the US * a day * number of employees in the construction industry	1	2	0.5
1/10 * coffee consumption * average lifetime for a tree * number of employees at Microsoft	0	1	0.0
4 * cost of an employee * time taken for a soccer game * number of employees in the education industry	0	0	0
50 * area of forest logged * time taken for a football game	0	19	0.0
50 * cost of an employee * a minute * population of Stanford	0	14	0.0
2 * cost of property in the Bay area * Size of an American football field	10	45	0.2222222222222222
1/90 * coffee consumption * time taken for a football game * number of employees at Yelp	0	0	0
2 * cost of an employee * an hour * people killed during world war II	0	18	0.0
5 * water usage in the US * a week * number of employees at Microsoft	0	0	0
80 * gun ownership * average number of employees in a grocery store	1	53	0.018867924528301886
80 * water usage in the US * average lifetime for a dog	0	0	0
1/3 * water usage in the US * time taken for a basketball game * number of employees in the education industry	0	0	0
10 * water usage in the US * an hour * number of employees in the construction industry	0	0	0
3 * oil produced by the US * time taken for a football game	2	11	0.18181818181818182
10 * cost of an employee * time taken for lunch * number of employees in the oil industry	2	23	0.08695652173913043
1/5 * RMS Titanic when fully loaded, 52,000 tons	10	14	0.7142857142857143
20 * coffee consumption * a minute * population of Texas	0	0	0
60 * cost of a used car * a car	33	37	0.8918918918918919
40 * trash generated in the US * a week * population of Stanford	0	12	0.0
1/2 * water usage in the US * a minute * population of San Francisco	0	0	0
1/70 * coffee consumption * a minute * population of Asia	0	0	0
60 * number of employees in the oil industry	9	32	0.28125
10 * coffee consumption * time taken for a basketball game	0	0	0
4 * trash generated in the US * average lifetime for a dog * number of employees at Yelp	0	0	0
10 * coffee consumption * time taken to blink * population of United States	0	0	0
4 * water usage in the US * time taken for lunch * population of California	0	0	0
1/70 * coffee consumption * average lifetime for a person * a person	0	0	0
10 * trash generated in the US * a minute * people killed during world war II	0	0	0
20 * global birth rate * time taken to blink	0	0	0
90 * cost of an employee * a minute * number of employees in the financial industry	5	20	0.25
2 * cost of an employee * time taken for a work day * number of employees in the mining industry	19	39	0.48717948717948717
1/5 * coffee consumption * time taken for a football game * population of Stanford	0	0	0
1 * trash generated in the US * time taken for a football game * population of Texas	4	14	0.2857142857142857
1/8 * water usage in the US * a day * average household size	0	0	0
40 * cost of an employee * time taken to blink * number of employees at Microsoft	0	9	0.0
10 * trash generated in the US * time taken for a basketball game	0	0	0
20 * The area of American letter paper	0	0	0
1/4 * cost of an employee * an hour * people killed during Iraq war	0	10	0.0
20 * number of employees on Medicare	8	29	0.27586206896551724
20 * cost of an employee * a day * average household size	26	49	0.5306122448979592
1/1 * water usage in the US * time taken to graduate college * people killed during the September 11th attack	0	0	0
2 * birth rate in the US * average lifetime for a tree	0	0	0
10 * trash generated in the US * average lifetime for a dog	0	0	0
80 * trash generated in the US * time taken for a soccer game * number of employees at Microsoft	0	0	0
20 * cost of an employee * time taken to blink * number of employees in the education industry	0	12	0.0
1/20 * water usage in the US * time taken for a basketball game * population of Stanford	0	0	0
1/50 * oil produced by the US * time taken for lunch	5	21	0.23809523809523808
1/2 * global birth rate * average lifetime for a dog	0	0	0
1/50 * water usage in the US * an hour * number of people in poverty	0	0	0
70 * trash generated in the US * time taken to blink * number of employees in the construction industry	0	0	0
10 * trash generated in the US * time taken for a football game * people killed during the September 11th attack	0	0	0
10 * gun ownership * number of employees on Medicare in California	0	0	0
1/80 * coffee consumption * time taken for a basketball game * number of employees in the financial industry	0	0	0
20 * trash generated in the US * a day * people killed during the September 11th attack	0	0	0
30 * people killed during the September 11th attack	0	0	0
30 * gun ownership * number of employees in the education industry	0	3	0.0
40 * global birth rate * a minute	0	0	0
1/30 * trash generated in the US * time taken for a work day * people killed during Iraq war	0	0	0
2 * cost of an employee * time taken for a football game * number of employees in the services industry	3	36	0.08333333333333333
50 * coffee consumption * a day * population of San Francisco	0	1	0.0
1 * coffee consumption * time taken for a soccer game * population of the world	0	0	0
30 * water usage in the US * a minute * population of Stanford	0	0	0
3 * water usage in the US * a week * number of employees at McKinsey	0	0	0
80 * cost of an employee * time taken for a basketball game * people killed by gun violence in 2016	0	1	0.0
1/5 * coffee consumption * time taken for a basketball game * number of employees on Medicare	0	1	0.0
1/5 * water usage in the US * time taken for a soccer game * population of Texas	0	0	0
90 * area of forest logged * a minute	1	48	0.020833333333333332
60 * Size of a volleyball court, 18 × 9 metres	11	15	0.7333333333333333
1/2 * trash generated in the US * a day * number of employees in the financial industry	3	4	0.75
1 * cost of an employee * a week * number of employees in the mining industry	0	28	0.0
20 * number of people in poverty	10	37	0.2702702702702703
80 * cost of an employee * an hour * people killed by gun violence in 2016	1	11	0.09090909090909091
80 * trash generated in the US * a minute * number of employees at Microsoft	1	4	0.25
1/60 * water usage in the US * a day * number of employees in the services industry	0	0	0
1/20 * coffee consumption * time taken for a work day * people killed during the September 11th attack	0	0	0
1/1 * cost of an employee * time taken for lunch * population of United States	0	0	0
10 * trash generated in the US * time taken for a basketball game * number of employees in the manufacturing industry	0	0	0
2 * global death rate * average lifetime for a person	7	38	0.18421052631578946
40 * coffee consumption * a minute * number of employees at McKinsey	0	0	0
10 * cost of an employee * time taken for a basketball game * a person	6	29	0.20689655172413793
3 * cost of an employee * time taken for a work day * number of employees on Medicare in California	0	0	0
7 * coffee consumption * time taken for lunch * population of United States	0	0	0
1/9 * rate of flow of water from tap  * time taken for a soccer game	0	0	0
50 * trash generated in the US * a day * number of employees at Microsoft	1	1	1.0
10 * trash generated in the US * time taken to graduate college * number of employees at Yelp	0	0	0
1/4 * rate of flow of water from tap  * average lifetime for a person	9	26	0.34615384615384615
70 * trash generated in the US	0	0	0
80 * sea level rise * time taken to graduate college	0	0	0
30 * birth rate in the US * time taken for a work day	0	0	0
80 * cost of an employee * a minute * number of employees at Microsoft	4	22	0.18181818181818182
20 * trash generated in the US * time taken for a football game * average household size	0	0	0
70 * people killed by gun violence in 2016	18	60	0.3
30 * cost of a new car * cost of a meal	0	0	0
1/5 * coffee consumption * a day * number of employees in the education industry	0	1	0.0
1/6 * water usage in the US * a week * people killed during the September 11th attack	0	0	0
1/10 * coffee consumption * average lifetime for a person * number of employees at McKinsey	1	2	0.5
1/10 * coffee consumption * time taken to blink * number of people in poverty	0	0	0
1/5 * cost of an employee * time taken to graduate college * number of employees at McKinsey	0	8	0.0
4 * cost of an employee * average lifetime for a tree * average household size	1	27	0.037037037037037035
10 * cost of an employee * a minute * number of employees at Google	6	26	0.23076923076923078
1/6 * water usage in the US * time taken to blink * number of employees at McKinsey	0	0	0
30 * trash generated in the US * a day * number of employees at McKinsey	0	0	0
1/4 * coffee consumption * a minute * average household size	0	0	0
20 * water usage in the US * an hour * number of employees on Medicare in California	0	0	0
80 * coffee consumption * a minute * population of New York	0	0	0
90 * total time taken to build a car	0	0	0
1/4 * trash generated in the US * time taken for a work day * people killed during world war II	0	2	0.0
3 * coffee consumption * time taken for a work day * people killed during Iraq war	0	7	0.0
2 * cost of an employee * time taken for a basketball game * number of employees in the financial industry	1	23	0.043478260869565216
20 * average number of guns owned by a gun owner	3	14	0.21428571428571427
6 * trash generated in the US * time taken for lunch * population of California	0	8	0.0
20 * gun ownership * number of employees at Yelp	0	0	0
80 * coffee consumption * time taken for a soccer game * population of New York	0	0	0
1/5 * coffee consumption * time taken for a football game * number of employees in the retail industry	0	0	0
3 * birth rate in the US * average lifetime for a person	0	0	0
1/8 * water usage in the US * time taken to graduate college * number of employees at McKinsey	0	0	0
20 * trash generated in the US * time taken for a basketball game * number of employees on Medicare in California	0	0	0
20 * area of forest logged * an hour	10	40	0.25
1/40 * total time taken to build a car * number of cars registered in California	0	0	0
1 * coffee consumption * time taken for a basketball game * number of employees in the mining industry	0	0	0
1/10 * coffee consumption * a week * people killed during world war II	0	3	0.0
20 * cost of an employee * time taken for lunch * number of employees at McKinsey	0	7	0.0
10 * cost of an employee * average lifetime for a dog * a person	0	0	0
20 * area of a district	8	38	0.21052631578947367
1/40 * water usage in the US * time taken for a football game * a person	0	0	0
20 * trash generated in the US * an hour * number of employees in the mining industry	1	1	1.0
1 * coffee consumption * an hour * population of the world	12	26	0.46153846153846156
7 * water usage in the US * time taken for a work day * people killed by gun violence in 2016	0	0	0
20 * sea level rise * a week	0	0	0
50 * trash generated in the US * time taken to graduate college * average number of employees in a grocery store	0	1	0.0
70 * water usage in the US * time taken for a soccer game * number of employees in the mining industry	0	0	0
1/30 * water usage in the US * time taken for a work day * average household size	0	0	0
20 * walking speed * time taken for a work day	2	9	0.2222222222222222
1/10 * cost of an employee * a day * number of employees on Medicare	1	23	0.043478260869565216
2 * cost of an employee * an hour * number of employees in the construction industry	25	56	0.44642857142857145
1/8 * water usage in the US * time taken for a football game * number of employees in the services industry	0	0	0
1/2 * coffee consumption * a minute * number of employees in the manufacturing industry	0	0	0
1/3 * water usage in the US * time taken for lunch * number of employees on Medicare in California	0	0	0
1/7 * trash generated in the US * a week * number of employees on Medicare in California	0	0	0
50 * cost of an employee * an hour * average household size	5	36	0.1388888888888889
1/60 * water usage in the US * a week * number of employees at Yelp	0	0	0
1/4 * water used by a family in the US * time taken for a work day	3	16	0.1875
1/3 * water usage in the US * a day * population of San Francisco	0	0	0
70 * trash generated in the US * time taken for a basketball game * number of employees in the oil industry	0	0	0
1/2 * weight of a person * number of employees in the oil industry	0	7	0.0
1/30 * trash generated in the US * a day * number of employees in the economy	0	0	0
1/20 * coffee consumption * time taken for a football game * population of the world	0	0	0
10 * birth rate in the US * a week	0	0	0
1/7 * weight of a person * population of San Francisco	2	10	0.2
60 * cost of a used car	0	0	0
1/8 * cost of an employee * a day * population of California	19	41	0.4634146341463415
1/1 * cost of an employee * time taken for a work day * number of employees in the education industry	18	41	0.43902439024390244
1/90 * coffee consumption * time taken for lunch * number of employees in the oil industry	0	0	0
1/6 * water usage in the US * a minute * number of employees at Yelp	0	0	0
30 * cost of an employee * a day * number of employees at McKinsey	1	18	0.05555555555555555
5 * cost of an employee * time taken for a football game * population of San Francisco	4	33	0.12121212121212122
1/4 * coffee consumption * a week * number of employees in the education industry	0	2	0.0
10 * coffee consumption * a minute * number of employees at Google	0	0	0
10 * birth rate in the US * time taken for a soccer game	0	0	0
40 * cost of an employee * a minute * number of employees in the services industry	1	25	0.04
100 * number of guns produced in the us * a week	14	16	0.875
1/40 * water usage in the US * a week * number of employees in the oil industry	0	0	0
20 * average cost of food * an hour	1	33	0.030303030303030304
6 * coffee consumption * time taken to blink * people killed during world war II	0	0	0
10 * trash generated in the US * an hour * number of employees in the manufacturing industry	0	0	0
2 * cost of an employee * a minute * population of United States	0	0	0
1/2 * coffee consumption * a minute * number of employees at Microsoft	0	0	0
70 * coffee consumption * time taken for a football game * number of employees on Medicare	0	0	0
20 * sea level rise * time taken for a soccer game	0	0	0
50 * trash generated in the US * a day * a person	0	1	0.0
10 * cost of an employee * time taken for a soccer game * number of employees in the mining industry	0	0	0
1 * water usage in the US * a minute * people killed during Iraq war	0	0	0
1/20 * oil produced by the world * time taken for a football game	0	0	0
70 * gun ownership * number of employees in the financial industry	0	3	0.0
20 * coffee consumption * time taken for a basketball game * people killed during world war II	0	0	0
10 * cost of an employee * time taken for a basketball game * number of employees at Microsoft	1	24	0.041666666666666664
20 * average lifetime for a person	40	59	0.6779661016949152
1/7 * water usage in the US * time taken for a basketball game * number of employees at Google	0	0	0
60 * highway speed * a minute	2	7	0.2857142857142857
1 * water usage in the US * time taken for a work day * number of employees in the mining industry	0	0	0
20 * cost of property in the Bay area * Area of a typical postage stamp	0	0	0
10 * water usage in the US * time taken for lunch * number of employees in the manufacturing industry	0	0	0
40 * coffee consumption * an hour * number of employees at Yelp	0	0	0
100 * a minute	0	1	0.0
1 * coffee consumption * a minute * number of employees on Medicare	0	0	0
20 * trash generated in the US * time taken for a work day * number of employees at Microsoft	0	1	0.0
80 * walking speed * a day	5	16	0.3125
2 * coffee consumption * a day * population of Texas	1	1	1.0
80 * cost of an employee * time taken for lunch * number of employees at Yelp	0	0	0
50 * coffee consumption * time taken for a basketball game * number of employees in the education industry	0	0	0
60 * width of a car	8	12	0.6666666666666666
20 * number of dogs in shelters * an hour	0	0	0
70 * trash generated in the US * time taken for a football game * number of employees at Google	0	3	0.0
1/20 * coffee consumption * time taken for a soccer game * number of employees in the economy	0	0	0
1/4 * coffee consumption * time taken to graduate college * number of employees in the manufacturing industry	0	0	0
7 * coffee consumption * time taken for a basketball game * people killed by gun violence in 2016	0	0	0
6 * cost of an employee * a day * population of San Francisco	52	83	0.6265060240963856
1/60 * coffee consumption * time taken for a football game * number of employees in the services industry	0	0	0
1/100 * water usage in the US * time taken for lunch * number of employees in the retail industry	0	0	0
1/6 * trash generated in the US * time taken for a soccer game * people killed during Iraq war	0	0	0
20 * trash generated in the US * an hour * population of San Francisco	0	0	0
10 * One eyebrow hair, approximate	0	0	0
1/3 * coffee consumption * a day * number of employees in the manufacturing industry	0	0	0
1/2 * coffee consumption * time taken for a basketball game * number of employees in the services industry	0	0	0
60 * trash generated in the US * time taken to blink * number of employees in the mining industry	0	0	0
70 * cost of an employee * a day * average number of employees in a grocery store	16	36	0.4444444444444444
2 * coffee consumption * time taken for a work day * number of employees in the mining industry	0	1	0.0
10 * distance from Stanford to Mountain View	1	6	0.16666666666666666
5 * water usage in the US * a week * a person	0	0	0
1/5 * water usage in the US * time taken for a basketball game * population of California	0	0	0
40 * trash generated in the US * an hour * people killed during the September 11th attack	0	0	0
80 * water usage in the US * time taken for a basketball game * a person	0	0	0
40 * number of dogs in shelters * time taken for lunch	0	0	0
70 * a day	3	10	0.3
1/6 * coffee consumption * a day * average household size	0	0	0
1/30 * trash generated in the US * average lifetime for a tree * people killed during the September 11th attack	0	0	0
1/70 * coffee consumption * time taken for a soccer game * number of employees on Medicare in California	0	0	0
40 * trash generated in the US * time taken to blink * number of employees in the manufacturing industry	0	0	0
70 * global birth rate * time taken for a basketball game	0	0	0
20 * trash generated in the US * average lifetime for a dog * average number of employees in a grocery store	0	0	0
1/20 * coffee consumption * a day * a person	0	0	0
1/100 * coffee consumption * average lifetime for a dog * number of employees at Microsoft	0	0	0
7 * coffee consumption * average lifetime for a dog * people killed by gun violence in 2016	0	0	0
40 * cost of an employee * time taken for a football game * a person	2	28	0.07142857142857142
1/10 * trash generated in the US * time taken for a work day * number of employees in the economy	0	0	0
1/5 * coffee consumption * time taken for a basketball game * number of employees at Google	0	3	0.0
20 * coffee consumption * average lifetime for a person	0	0	0
10 * distance from San Francisco to Beijing	14	17	0.8235294117647058
20 * trash generated in the US * a week * number of employees at Yelp	0	0	0
8 * cost of an employee * time taken for a football game * number of employees on Medicare in California	0	0	0
20 * trash generated in the US * a minute * number of people in poverty	0	4	0.0
40 * weight of a person * people killed during the September 11th attack	0	0	0
1/3 * water usage in the US * time taken for a soccer game * number of employees in the economy	0	0	0
1/40 * coffee consumption * average lifetime for a dog * population of California	0	0	0
1/2 * water usage in the US * time taken for a work day * population of Stanford	0	0	0
8 * coffee consumption * time taken for lunch * average household size	0	0	0
30 * highway speed * time taken for a football game	1	9	0.1111111111111111
30 * cost of an employee * time taken to blink * number of employees at McKinsey	0	5	0.0
20 * trash generated in the US * an hour * population of New York	0	0	0
40 * trash generated in the US * time taken to graduate college	0	0	0
40 * trash generated in the US * average lifetime for a tree * average household size	0	1	0.0
2 * water usage in the US * time taken for a work day * number of employees in the construction industry	0	0	0
1/3 * water usage in the US * time taken for a basketball game * population of Texas	0	0	0
3 * population of United States	0	0	0
1/10 * rate of flow of water from tap  * a day	4	5	0.8
60 * median income * time taken to blink	0	1	0.0
1/50 * trash generated in the US * time taken for a soccer game * population of Asia	0	0	0
20 * global death rate * an hour	56	118	0.4745762711864407
5 * cost of an employee * time taken for a football game * number of employees in the financial industry	3	46	0.06521739130434782
1/30 * coffee consumption * time taken for a soccer game * number of employees in the education industry	0	0	0
2 * trash generated in the US * time taken for a soccer game * population of California	0	0	0
3 * cost of an employee * time taken for a soccer game * population of Texas	0	0	0
1/3 * cost of an employee * time taken for a work day * number of people in poverty	1	16	0.0625
30 * cost of an employee * time taken for lunch * population of San Francisco	3	20	0.15
4 * coffee consumption * time taken for lunch * number of employees on Medicare	0	0	0
50 * coffee consumption * time taken to graduate college * number of employees at Google	0	0	0
1 * cost of an employee * time taken for a work day * number of employees in the manufacturing industry	0	0	0
10 * trash generated in the US * time taken to blink * population of Asia	0	1	0.0
8 * trash generated in the US * time taken for a football game * number of employees on Medicare in California	0	0	0
1 * water usage in the US * time taken to blink * population of Texas	0	0	0
20 * coffee consumption * time taken to graduate college * number of employees at McKinsey	0	0	0
1/3 * trash generated in the US * time taken for a work day * number of employees on Medicare	0	6	0.0
70 * cost of an employee * a week	0	0	0
1/3 * cost of an employee * time taken for a work day * number of employees on Medicare	5	32	0.15625
1/7 * coffee consumption * a day * people killed during the September 11th attack	0	0	0
2 * water usage in the US * time taken to blink * people killed by gun violence in 2016	0	0	0
80 * water usage in the US * time taken for a basketball game	0	0	0
80 * gun ownership * number of employees in the mining industry	0	5	0.0
1/70 * coffee consumption * a day * number of employees at Yelp	0	0	0
10 * walking speed * time taken for a soccer game	0	0	0
100 * rate of flow of water from tap 	0	0	0
1/4 * trash generated in the US * time taken for a basketball game * people killed during Iraq war	0	0	0
2 * coffee consumption * time taken for a basketball game * number of employees in the construction industry	0	1	0.0
4 * cost of an employee * a week * number of employees at McKinsey	1	34	0.029411764705882353
30 * sea level rise * average lifetime for a dog	0	0	0
70 * A parking space	0	0	0
20 * number of employees on Medicare in California	0	0	0
20 * trash generated in the US * time taken to blink * number of employees in the oil industry	0	0	0
50 * coffee consumption * average lifetime for a tree * people killed by gun violence in 2016	0	0	0
6 * trash generated in the US * time taken for a football game * number of employees in the construction industry	0	3	0.0
20 * trash generated in the US * time taken for a basketball game * number of employees at Google	0	0	0
6 * trash generated in the US * an hour * number of employees in the education industry	1	3	0.3333333333333333
3 * cost of an employee * time taken for lunch * population of New York	0	0	0
1/1 * trash generated in the US * average lifetime for a dog * people killed by gun violence in 2016	0	0	0
40 * trash generated in the US * time taken to blink * number of employees at Microsoft	0	1	0.0
1/8 * coffee consumption * time taken to blink * number of employees at Yelp	0	0	0
40 * trash generated in the US * a minute * number of employees in the services industry	1	4	0.25
20 * coffee consumption * time taken for a work day * number of employees in the financial industry	0	0	0
1/20 * water usage in the US * time taken for a football game * number of people in poverty	0	0	0
1/20 * coffee consumption * average lifetime for a tree * population of Stanford	0	0	0
1/2 * coffee consumption * a week * number of employees at Microsoft	0	1	0.0
60 * cost of an employee * time taken to blink * population of the world	0	14	0.0
1 * cost of an employee * time taken to graduate college * people killed during the September 11th attack	0	0	0
20 * cost of an employee * a minute * number of employees on Medicare in California	0	0	0
8 * coffee consumption * average lifetime for a tree * a person	0	3	0.0
1 * cost of an employee * time taken for a football game * population of Texas	4	58	0.06896551724137931
1/10 * coffee consumption * time taken for a football game * population of United States	0	0	0
10 * weight of a person * a person	4	5	0.8
8 * trash generated in the US * time taken for a basketball game * number of employees in the retail industry	0	0	0
60 * gun ownership * number of employees at Microsoft	0	6	0.0
1/40 * water usage in the US * time taken to blink * number of employees at Microsoft	0	0	0
2 * coffee consumption * an hour * number of employees at Google	0	1	0.0
10 * coffee consumption * an hour * number of employees in the financial industry	0	0	0
50 * water usage in the US * time taken to blink * people killed during world war II	0	0	0
20 * gun ownership * population of California	4	6	0.6666666666666666
20 * trash generated in the US * time taken to blink * population of Texas	0	1	0.0
20 * cost of an employee * a minute * number of employees on Medicare	1	21	0.047619047619047616
1/60 * water usage in the US * time taken for a football game * number of employees in the retail industry	0	0	0
1/70 * water usage in the US * time taken to blink * number of employees in the services industry	0	0	0
20 * Size of an American football field	22	24	0.9166666666666666
1/20 * coffee consumption * average lifetime for a person * people killed during the September 11th attack	0	0	0
1/9 * coffee consumption * average lifetime for a tree * average number of employees in a grocery store	0	1	0.0
20 * number of dogs in shelters * time taken for a basketball game	0	0	0
40 * average household size	34	53	0.6415094339622641
60 * birth rate in the US * time taken to graduate college	0	0	0
30 * cost of an employee * time taken for a work day * number of employees at Google	15	32	0.46875
1/30 * water usage in the US * time taken for a basketball game * average household size	0	0	0
3 * coffee consumption * time taken for lunch * number of employees in the mining industry	0	0	0
6 * trash generated in the US * time taken for a basketball game * number of employees in the education industry	1	7	0.14285714285714285
80 * trash generated in the US * an hour * population of Stanford	1	7	0.14285714285714285
50 * trash generated in the US * a minute * people killed by gun violence in 2016	0	0	0
1/4 * coffee consumption * a day * number of employees in the economy	0	0	0
2 * coffee consumption * a week * number of employees at Yelp	0	0	0
40 * trash generated in the US * an hour * number of employees at Yelp	0	0	0
20 * cost of an employee * time taken for a work day	0	0	0
80 * diameter of the earth	7	8	0.875
20 * trash generated in the US * time taken to blink * people killed during the September 11th attack	0	0	0
30 * water usage in the US * time taken for a soccer game * number of employees in the oil industry	0	0	0
10 * highway speed * time taken for a work day	4	16	0.25
4 * number of cars registered	1	4	0.25
1/80 * water usage in the US * time taken for a soccer game * population of Asia	0	0	0
10 * death rate in the US * a day	28	62	0.45161290322580644
30 * number of cars registered in California	39	40	0.975
3 * coffee consumption * average lifetime for a tree * people killed during the September 11th attack	0	0	0
1/6 * coffee consumption * time taken for a soccer game * number of people in poverty	0	0	0
1/10 * trash generated in the US * a week * population of New York	0	0	0
4 * cost of an employee * a week * number of employees in the oil industry	13	68	0.19117647058823528
10 * trash generated in the US * time taken for a basketball game * a person	0	0	0
1/8 * coffee consumption * average lifetime for a dog * number of employees in the mining industry	0	0	0
20 * cost of an employee * time taken for a basketball game * number of employees in the mining industry	0	11	0.0
1/2 * oil produced by the US * a minute	3	5	0.6
1/90 * oil produced by the US * an hour	0	0	0
1/20 * coffee consumption * a day * population of the world	0	0	0
30 * water usage in the US * a minute * number of employees in the oil industry	0	0	0
1/3 * trash generated in the US * time taken for a basketball game * population of United States	0	0	0
70 * trash generated in the US * a day * average number of employees in a grocery store	0	2	0.0
2 * water usage in the US * time taken to blink * population of Stanford	0	0	0
90 * steel used to build a car	0	0	0
10 * trash generated in the US * a week * average number of employees in a grocery store	0	1	0.0
60 * gun ownership	0	0	0
1/3 * coffee consumption * time taken to graduate college * number of employees at Microsoft	0	1	0.0
50 * coffee consumption * time taken to blink * number of employees in the mining industry	0	0	0
20 * cost of an employee * a day * number of employees at Yelp	0	0	0
40 * water usage in the US * time taken to blink * number of employees in the construction industry	0	0	0
1/50 * coffee consumption * a day * number of employees in the services industry	0	0	0
1/20 * coffee consumption * a day * average number of employees in a grocery store	0	0	0
2 * trash generated in the US * a minute * population of Asia	0	7	0.0
5 * cost of an employee * time taken for lunch * number of employees on Medicare in California	0	0	0
1/2 * coffee consumption * time taken for a work day * population of United States	0	0	0
80 * cost of an employee * time taken to blink * number of employees at Google	0	10	0.0
30 * water usage in the US * a week * people killed by gun violence in 2016	0	0	0
1/20 * coffee consumption * time taken to graduate college * number of employees on Medicare	0	0	0
20 * trash generated in the US * an hour * number of employees at Google	0	0	0
1/8 * trash generated in the US * a day * number of people in poverty	1	8	0.125
100 * marijuana in a joint	7	10	0.7
1/80 * coffee consumption * time taken for a work day * number of employees at Microsoft	0	0	0
50 * cost of property in the Bay area * Area of the head of a pin	0	2	0.0
90 * cost of an employee * a minute * population of San Francisco	3	27	0.1111111111111111
10 * cost of an employee * a minute * number of employees in the construction industry	1	18	0.05555555555555555
1/5 * cost of property in the Bay area * the area of Vatican City	0	0	0
1 * coffee consumption * time taken for a soccer game * number of employees on Medicare	0	0	0
1/4 * water usage in the US * a minute * number of employees in the services industry	0	0	0
1/4 * highway speed * time taken to graduate college	0	0	0
10 * average cost of food * time taken for a soccer game	0	0	0
1/2 * water usage in the US * average lifetime for a person * average household size	0	0	0
50 * global death rate * time taken for a football game	0	22	0.0
1/4 * trash generated in the US * a day * number of employees in the services industry	0	0	0
1/3 * trash generated in the US * time taken for a work day * number of people in poverty	0	2	0.0
5 * cost of an employee * time taken for a football game * population of New York	0	0	0
50 * average  cost of a house in the US	33	38	0.868421052631579
30 * water usage in the US * a minute * number of employees at McKinsey	0	0	0
10 * median income * average lifetime for a tree	0	15	0.0
1/3 * trash generated in the US * time taken for a work day * population of California	0	1	0.0
1/2 * cost of an employee * time taken for a work day * population of Texas	23	34	0.6764705882352942
90 * trash generated in the US * time taken to blink * people killed during Iraq war	0	1	0.0
90 * cost of an employee * a minute * number of employees in the mining industry	0	21	0.0
9 * coffee consumption * a week * average number of employees in a grocery store	0	0	0
7 * cost of an employee * time taken for a soccer game * number of employees in the manufacturing industry	0	0	0
1 * cost of an employee * a minute * people killed during Iraq war	1	10	0.1
4 * water used by a family in the US * time taken for lunch	0	3	0.0
70 * trash generated in the US * time taken to blink * people killed during world war II	0	0	0
1/20 * coffee consumption * average lifetime for a tree * number of employees at McKinsey	0	0	0
2 * trash generated in the US * time taken for a football game * number of employees in the retail industry	0	2	0.0
30 * coffee consumption * time taken for a basketball game * number of people in poverty	0	0	0
20 * cost of an employee * time taken for lunch * people killed by gun violence in 2016	0	2	0.0
1/8 * cost of an employee * time taken for a football game * population of United States	0	0	0
1/50 * water usage in the US * a day * population of Stanford	0	0	0
1/3 * trash generated in the US * a day * number of employees in the retail industry	2	9	0.2222222222222222
2 * trash generated in the US * time taken for a soccer game * number of employees on Medicare	0	0	0
1 * cost of an employee * a day * number of employees on Medicare in California	0	0	0
40 * sea level rise * time taken for a work day	0	0	0
1/20 * trash generated in the US * a week * number of employees in the manufacturing industry	0	0	0
90 * average gas mileage	0	0	0
1/10 * water usage in the US * a week * number of employees in the construction industry	0	0	0
20 * trash generated in the US * time taken to blink * number of employees at Yelp	0	0	0
60 * cost of an employee * time taken to blink * average number of employees in a grocery store	0	2	0.0
2 * water used by a family in the US * an hour	1	8	0.125
50 * cost of an employee * time taken for a work day * people killed during the September 11th attack	0	0	0
1/10 * water usage in the US * time taken for lunch * number of employees in the economy	0	0	0
20 * number of dogs in shelters * time taken for a soccer game	0	0	0
1/9 * cost of an employee * a week * number of employees in the construction industry	4	39	0.10256410256410256
1/50 * trash generated in the US * average lifetime for a dog * number of employees at Google	0	0	0
20 * average lifetime for a dog	0	0	0
1/50 * coffee consumption * a minute * number of employees at Yelp	0	0	0
2 * water usage in the US * time taken to blink * number of employees in the economy	0	0	0
1/80 * coffee consumption * time taken for a football game * average household size	0	0	0
1/8 * water usage in the US * time taken for a work day * number of employees in the financial industry	0	0	0
20 * trash generated in the US * time taken for a basketball game * number of employees in the construction industry	0	0	0
1/20 * water usage in the US * a day * number of employees at Google	0	0	0
80 * trash generated in the US * time taken to blink * number of employees at Google	0	1	0.0
10 * global birth rate * time taken for lunch	0	0	0
1/40 * trash generated in the US * an hour * population of Asia	0	0	0
100 * trash generated in the US * time taken for lunch * average household size	0	1	0.0
1 * cost of an employee * time taken for lunch * number of employees in the education industry	2	33	0.06060606060606061
20 * water usage in the US * time taken for a soccer game * number of employees at Yelp	0	0	0
1/20 * coffee consumption * time taken to graduate college * number of employees on Medicare in California	0	0	0
8 * trash generated in the US * time taken for a work day * number of employees in the oil industry	1	2	0.5
1/40 * trash generated in the US * a week * population of Texas	0	0	0
60 * height of a person	0	0	0
6 * walking speed * time taken to graduate college	1	1	1.0
1/30 * water usage in the US * time taken to graduate college * average number of employees in a grocery store	0	0	0
30 * trash generated in the US * time taken to blink * population of Stanford	0	1	0.0
8 * coffee consumption * time taken to blink * people killed during Iraq war	0	0	0
5 * cost of an employee * time taken for a football game * number of employees in the mining industry	3	28	0.10714285714285714
10 * median income * a minute	18	41	0.43902439024390244
2 * coffee consumption * a week * population of United States	0	0	0
1/3 * cost of an employee * average lifetime for a dog * people killed during the September 11th attack	0	0	0
1 * water usage in the US * time taken for a work day * population of New York	0	0	0
20 * median income * time taken for a basketball game	0	18	0.0
40 * speed of a baseball pitch speed	0	0	0
20 * coffee consumption * time taken for a work day * number of employees in the construction industry	0	1	0.0
70 * cost of an employee * a minute * a person	5	32	0.15625
1/4 * cost of an employee * time taken for a football game * number of employees in the economy	0	0	0
5 * trash generated in the US * time taken for a basketball game * population of Texas	3	12	0.25
3 * coffee consumption * time taken for a work day * population of Asia	0	1	0.0
90 * trash generated in the US * time taken for a work day * number of employees at McKinsey	0	0	0
1/20 * water usage in the US * an hour * number of employees in the retail industry	0	0	0
3 * cost of an employee * an hour * number of people in poverty	14	57	0.24561403508771928
1/80 * coffee consumption * average lifetime for a dog * population of San Francisco	0	0	0
20 * distance from Stanford to San Francisco	11	13	0.8461538461538461
50 * trash generated in the US * a week * people killed by gun violence in 2016	0	1	0.0
1 * water usage in the US * time taken for a basketball game * population of New York	0	0	0
20 * trash generated in the US * an hour * average number of employees in a grocery store	0	1	0.0
8 * weight of a person * people killed by gun violence in 2016	0	8	0.0
50 * cost of an employee * average lifetime for a dog * average household size	0	0	0
20 * cost of an employee * a minute * number of employees at Yelp	0	0	0
10 * cost of an employee * time taken for a soccer game * number of employees at Google	0	0	0
2 * trash generated in the US * time taken for lunch * number of employees in the economy	0	0	0
4 * cost of an employee * time taken for lunch * number of employees in the construction industry	0	23	0.0
8 * coffee consumption * a minute * population of the world	1	1	1.0
1/50 * coffee consumption * a minute * population of United States	0	0	0
100 * a week	0	1	0.0
2 * trash generated in the US * time taken for a football game * number of employees in the education industry	0	7	0.0
20 * coffee consumption * time taken to blink * number of employees in the oil industry	0	0	0
1/8 * coffee consumption * average lifetime for a dog * population of New York	0	0	0
80 * cost of an employee * time taken for a soccer game * a person	0	0	0
1/4 * trash generated in the US * a day * number of employees in the education industry	1	11	0.09090909090909091
1/60 * water usage in the US * an hour * population of Asia	0	0	0
10 * cost of an employee * a minute * average number of employees in a grocery store	7	44	0.1590909090909091
50 * cost of an employee * time taken for a work day * number of employees at Yelp	0	0	0
1/6 * coffee consumption * a minute * number of people in poverty	0	0	0
7 * trash generated in the US * average lifetime for a person * average household size	1	1	1.0
10 * water usage in the US * time taken to blink * people killed during the September 11th attack	0	0	0
60 * coffee consumption * a day * number of employees in the mining industry	0	0	0
1/80 * water usage in the US * a day * population of Texas	0	0	0
10 * cost of an employee * time taken to blink * population of California	0	13	0.0
1/2 * water usage in the US * a day * average number of employees in a grocery store	0	0	0
40 * trash generated in the US * a minute * number of employees at McKinsey	0	1	0.0
1/50 * coffee consumption * time taken to blink * number of employees in the services industry	0	0	0
100 * US dollar bill, 1 gram	0	0	0
1/20 * coffee consumption * time taken for a work day * average household size	0	0	0
30 * trash generated in the US * a day * population of Stanford	0	2	0.0
6 * trash generated in the US * a day * number of employees in the mining industry	0	1	0.0
1/3 * coffee consumption * time taken to graduate college * population of New York	0	0	0
1/40 * coffee consumption * time taken for a work day * number of employees on Medicare	0	0	0
1/5 * cost of an employee * time taken to graduate college * population of Stanford	1	16	0.0625
50 * trash generated in the US * time taken for a football game * number of employees in the mining industry	0	5	0.0
5 * water usage in the US * a minute * a person	0	0	0
30 * water usage in the US * time taken to blink * population of San Francisco	0	0	0
20 * birth rate in the US * an hour	0	0	0
10 * trash generated in the US * time taken to blink * population of United States	0	0	0
50 * trash generated in the US * a day	0	0	0
2 * cost of an employee * average lifetime for a person * average number of employees in a grocery store	0	29	0.0
1/7 * coffee consumption * time taken for a football game * number of employees in the education industry	0	0	0
1/6 * coffee consumption * time taken for a work day * average number of employees in a grocery store	1	1	1.0
10 * coffee consumption * time taken for lunch * number of employees in the economy	0	0	0
1/10 * water usage in the US * time taken for a soccer game * people killed during world war II	0	0	0
2 * water usage in the US * average lifetime for a tree * average household size	0	0	0
1/2 * trash generated in the US * a day * number of employees in the manufacturing industry	0	0	0
50 * median income * time taken for a football game	5	25	0.2
1/2 * water usage in the US * time taken for a football game * number of employees at Google	0	0	0
50 * trash generated in the US * time taken for a basketball game * average household size	0	0	0
1/4 * coffee consumption * average lifetime for a tree * number of employees at Yelp	0	0	0
40 * trash generated in the US * time taken for a football game	0	0	0
10 * trash generated in the US * time taken for lunch * number of employees at McKinsey	0	0	0
40 * number of employees in the education industry	16	43	0.37209302325581395
1/80 * coffee consumption * average lifetime for a person * number of employees in the manufacturing industry	0	0	0
1/30 * water usage in the US * time taken for a football game * average number of employees in a grocery store	0	0	0
20 * water used by a family in the US * average lifetime for a dog	0	0	0
4 * cost of an employee * average lifetime for a dog * number of employees at Yelp	0	0	0
7 * weight of a person * number of employees at McKinsey	2	16	0.125
70 * trash generated in the US * time taken for a basketball game * number of employees at McKinsey	0	0	0
7 * weight of a person * population of Stanford	1	13	0.07692307692307693
7 * water usage in the US * time taken to blink * number of people in poverty	0	0	0
1/8 * coffee consumption * average lifetime for a dog * number of employees in the financial industry	0	0	0
2 * number of dogs in shelters * average lifetime for a tree	0	0	0
6 * coffee consumption * an hour * population of Stanford	0	0	0
20 * death rate in the US * time taken for a soccer game	0	0	0
3 * water usage in the US * an hour * people killed during the September 11th attack	0	0	0
60 * A CRT computer monitor or television set	0	2	0.0
60 * global death rate * time taken to blink	0	0	0
10 * average number of employees in a grocery store	48	103	0.46601941747572817
90 * trash generated in the US * a minute * population of New York	0	0	0
1 * coffee consumption * average lifetime for a dog * average number of employees in a grocery store	0	0	0
5 * cost of an employee * time taken for a soccer game * number of employees in the retail industry	0	0	0
1 * cost of an employee * time taken for a basketball game * population of New York	0	0	0
1/2 * coffee consumption * time taken to blink * number of employees at Google	0	0	0
30 * trash generated in the US * time taken for a soccer game * people killed during the September 11th attack	0	0	0
10 * Range of amounts of caffeine in one cup of coffee, 27–200 milligrams	1	1	1.0
20 * walking speed * an hour	2	4	0.5
40 * Fruit fly, dry weight	0	0	0
2 * cost of an employee * time taken for a work day * population of San Francisco	18	42	0.42857142857142855
1 * coffee consumption * a minute * people killed during world war II	0	0	0
3 * water usage in the US * time taken for a work day * people killed during the September 11th attack	0	0	0
2 * cost of an employee * time taken for lunch * number of employees in the manufacturing industry	0	0	0
3 * coffee consumption * average lifetime for a dog * number of employees at Yelp	0	0	0
2 * trash generated in the US * time taken for a basketball game * people killed during world war II	0	1	0.0
20 * death rate in the US * a week	8	38	0.21052631578947367
1 * cost of an employee * time taken for lunch * number of employees in the services industry	4	34	0.11764705882352941
90 * trash generated in the US * time taken to blink * number of employees on Medicare in California	0	0	0
20 * number of guns produced in the us * average lifetime for a dog	0	0	0
1/30 * coffee consumption * an hour * population of Texas	0	4	0.0
1 * trash generated in the US * a minute * population of the world	0	0	0
10 * number of employees in the mining industry	16	46	0.34782608695652173
1/20 * water usage in the US * time taken for a work day * number of employees in the services industry	0	0	0
4 * coffee consumption * a minute * people killed by gun violence in 2016	0	0	0
40 * walking speed * time taken for lunch	0	5	0.0
20 * global death rate * average lifetime for a dog	0	0	0
10 * coffee consumption * an hour * population of San Francisco	0	0	0
1/2 * rate of flow of water from tap  * time taken to graduate college	0	1	0.0
80 * coffee consumption * average lifetime for a tree	0	0	0
10 * walking speed * a week	2	11	0.18181818181818182
80 * cost of an employee * time taken for a soccer game	0	0	0
20 * cost of an employee * time taken for a basketball game * average number of employees in a grocery store	0	23	0.0
40 * coffee consumption * time taken for a soccer game * population of Stanford	0	0	0
20 * water usage in the US * a minute * population of United States	0	0	0
100 * global death rate * a minute	63	132	0.4772727272727273
1/20 * trash generated in the US * time taken to graduate college * number of employees at Google	0	0	0
70 * cost of an employee * an hour * number of employees at McKinsey	1	23	0.043478260869565216
9 * cost of an employee * a day * number of employees at Google	17	45	0.37777777777777777
6 * coffee consumption * time taken for a work day * number of employees in the education industry	0	0	0
40 * global birth rate	0	0	0
30 * trash generated in the US * a day * number of employees in the oil industry	0	7	0.0
30 * time taken for lunch	4	9	0.4444444444444444
1/2 * cost of an employee * a day * population of New York	0	0	0
1/20 * water usage in the US * time taken to blink * population of Asia	0	0	0
70 * trash generated in the US * a minute	0	0	0
1/5 * coffee consumption * a week * people killed during the September 11th attack	0	0	0
10 * trash generated in the US * time taken for a soccer game * number of employees in the financial industry	0	0	0
1/8 * trash generated in the US * time taken for a football game * population of United States	0	0	0
80 * average cost of food * time taken to blink	0	0	0
30 * global birth rate * a day	0	0	0
1/20 * coffee consumption * average lifetime for a dog * population of Stanford	0	0	0
30 * trash generated in the US * time taken to blink * people killed by gun violence in 2016	0	0	0
20 * cost of an employee * a minute * population of California	13	36	0.3611111111111111
1/4 * coffee consumption * time taken for lunch * number of employees in the financial industry	0	0	0
1/40 * trash generated in the US * time taken for a basketball game * population of Asia	0	0	0
10 * water usage in the US * a minute * number of employees on Medicare in California	0	0	0
80 * trash generated in the US * time taken for a basketball game * population of Stanford	0	2	0.0
1/1 * coffee consumption * time taken for a basketball game * number of employees in the economy	0	0	0
1/1 * cost of an employee * a week * population of San Francisco	25	40	0.625
30 * number of cars produced in 2011	0	0	0
2 * weight of a person * number of employees at Google	4	19	0.21052631578947367
1/4 * coffee consumption * a day * number of employees in the oil industry	0	0	0
1/60 * weight of a person * number of employees in the construction industry	0	0	0
10 * water usage in the US * a day * people killed during the September 11th attack	0	0	0
1/10 * coffee consumption * average lifetime for a tree * number of employees in the mining industry	0	4	0.0
1/50 * water usage in the US * time taken for a work day * people killed during Iraq war	0	0	0
20 * cost of a new car * average  cost of a house in the US	2	12	0.16666666666666666
7 * oil produced by the US * time taken for a soccer game	0	0	0
1/2 * coffee consumption * time taken for lunch * population of California	0	1	0.0
1/30 * trash generated in the US * time taken to graduate college * number of employees at Microsoft	0	0	0
9 * water usage in the US * time taken for lunch * number of employees at McKinsey	0	0	0
60 * weight of a car	0	0	0
20 * sea level rise * a week	0	0	0
1/3 * water usage in the US * an hour * number of employees in the education industry	0	0	0
2 * water usage in the US * a minute * population of Texas	0	0	0
1/100 * rate of flow of water from tap  * a minute	0	0	0
1/70 * highway speed * average lifetime for a person	0	0	0
1/3 * water usage in the US * time taken for lunch * number of employees on Medicare	0	0	0
30 * coffee consumption * a day * number of employees in the retail industry	0	0	0
90 * trash generated in the US * time taken to blink * number of employees on Medicare	0	0	0
20 * sea level rise * average lifetime for a tree	0	0	0
1/3 * coffee consumption * time taken for a basketball game * people killed during the September 11th attack	0	0	0
20 * gun ownership * people killed during the September 11th attack	0	0	0
10 * trash generated in the US * time taken to blink * number of people in poverty	0	1	0.0
1/8 * gun ownership * population of Asia	0	0	0
20 * cost of an employee * time taken for a work day * a person	25	45	0.5555555555555556
3 * coffee consumption * time taken for a basketball game * population of United States	0	0	0
1/10 * water usage in the US * time taken for a basketball game * number of employees in the financial industry	0	0	0
20 * trash generated in the US * an hour * number of employees in the financial industry	0	1	0.0
20 * highway speed * time taken for lunch	0	6	0.0
40 * highway speed * a day	1	9	0.1111111111111111
1/80 * coffee consumption * average lifetime for a tree * number of employees in the construction industry	0	0	0
1/20 * trash generated in the US * time taken for a work day * population of United States	0	0	0
1/2 * coffee consumption * time taken for a basketball game * population of Stanford	0	1	0.0
3 * cost of an employee * time taken for a basketball game * population of California	4	31	0.12903225806451613
1/20 * coffee consumption * a day * number of employees at Microsoft	0	1	0.0
1/10 * coffee consumption * a week * population of New York	0	0	0
5 * water usage in the US * time taken for a basketball game * number of employees in the retail industry	0	0	0
60 * weight of a car	3	3	1.0
4 * cost of an employee * time taken for lunch * people killed during world war II	0	17	0.0
1/10 * water usage in the US * a minute * number of employees on Medicare	0	0	0
1/10 * water usage in the US * time taken for a football game * average household size	0	0	0
1/8 * coffee consumption * an hour * number of employees in the mining industry	0	8	0.0
50 * trash generated in the US * time taken for a work day * people killed during the September 11th attack	0	0	0
1/7 * water usage in the US * time taken to graduate college * people killed by gun violence in 2016	0	0	0
1/1 * water usage in the US * average lifetime for a tree * average number of employees in a grocery store	0	0	0
1/90 * oil produced by the world * a week	0	0	0
1/40 * weight of a person * number of employees on Medicare in California	0	0	0
1 * coffee consumption * a week * people killed during Iraq war	0	2	0.0
10 * median income * time taken for a soccer game	0	0	0
1/10 * trash generated in the US * time taken for a football game * people killed during Iraq war	0	0	0
1/3 * total time taken to build a car * number of cars produced in 2011	0	0	0
10 * trash generated in the US * a week * number of employees at Google	2	5	0.4
70 * speed of a baseball pitch speed * time taken for a work day	0	3	0.0
1/9 * water usage in the US * a day * number of employees at Yelp	0	0	0
30 * trash generated in the US * time taken for lunch * average number of employees in a grocery store	0	0	0
30 * trash generated in the US * time taken for lunch * number of employees in the mining industry	0	0	0
20 * average cost of a house in California	0	0	0
6 * water usage in the US * time taken for a soccer game * population of San Francisco	0	0	0
1/1 * trash generated in the US * an hour * number of employees in the economy	0	0	0
10 * water usage in the US * time taken for a work day * a person	0	0	0
2 * trash generated in the US * time taken for a soccer game * number of people in poverty	0	0	0
1/60 * coffee consumption * average lifetime for a tree * number of employees on Medicare in California	0	0	0
100 * water usage in the US * time taken for a work day	0	0	0
60 * trash generated in the US * a minute * number of employees in the manufacturing industry	0	0	0
9 * coffee consumption * a day * number of employees on Medicare	0	0	0
1/3 * coffee consumption * time taken for a work day * number of people in poverty	0	0	0
1 * water usage in the US * time taken to blink * number of employees in the education industry	0	0	0
1/3 * coffee consumption * a week * population of Stanford	0	0	0
20 * cost of an employee * time taken for a football game * average household size	1	11	0.09090909090909091
1/6 * water usage in the US * a day * number of employees in the oil industry	0	0	0
1/60 * water usage in the US * time taken for a soccer game * population of United States	0	0	0
60 * highway speed	0	0	0
2 * coffee consumption * time taken for lunch * a person	0	0	0
1/5 * coffee consumption * time taken for lunch * number of employees at Microsoft	0	1	0.0
10 * global death rate * time taken for a soccer game	0	0	0
40 * trash generated in the US * a minute * number of employees in the oil industry	2	6	0.3333333333333333
10 * coffee consumption * time taken for a basketball game * population of New York	0	0	0
10 * average lifetime for a tree	10	51	0.19607843137254902
2 * coffee consumption * time taken for a soccer game * people killed during the September 11th attack	0	0	0
60 * trash generated in the US * time taken for a work day * average household size	0	1	0.0
1/7 * walking speed * average lifetime for a tree	0	0	0
40 * coffee consumption * time taken for a soccer game * number of employees at McKinsey	0	0	0
20 * trash generated in the US * time taken to blink * number of employees in the services industry	0	0	0
80 * trash generated in the US * time taken for a soccer game	0	0	0
30 * cost of a new car * average cost of a house in the Bay Area	1	6	0.16666666666666666
1/1 * coffee consumption * time taken for a basketball game * number of employees in the manufacturing industry	0	0	0
70 * trash generated in the US * a week	0	0	0
50 * cost of an employee * time taken to blink * population of New York	0	0	0
5 * cost of an employee * a minute * number of employees in the economy	0	0	0
1/4 * the construction cost of The Cosmopolitan in Las Vegas	20	47	0.425531914893617
10 * coffee consumption * time taken for a football game * population of Texas	0	4	0.0
9 * cost of an employee * time taken for lunch * population of Texas	8	72	0.1111111111111111
10 * cost of an employee * time taken for a soccer game * population of San Francisco	0	0	0
60 * speed of a baseball pitch speed * time taken for a basketball game	0	3	0.0
60 * gun ownership * a person	1	16	0.0625
1/20 * water usage in the US * an hour * number of employees in the economy	0	0	0
1/2 * trash generated in the US * time taken for a football game * people killed during world war II	0	0	0
20 * length of a car	3	11	0.2727272727272727
4 * cost of an employee * time taken for a soccer game * number of employees in the services industry	0	0	0
50 * cost of an employee * a minute * number of employees in the retail industry	6	24	0.25
7 * coffee consumption * time taken for lunch * number of employees at Yelp	0	0	0
30 * trash generated in the US * time taken to blink * number of employees in the retail industry	0	0	0
10 * cost of an employee * time taken for a work day * people killed by gun violence in 2016	0	13	0.0
30 * Newborn human baby	1	1	1.0
30 * trash generated in the US * a minute * population of Texas	0	0	0
1/60 * water usage in the US * time taken for a soccer game * people killed during the September 11th attack	0	0	0
10 * coffee consumption * time taken for lunch * number of employees at McKinsey	0	0	0
90 * average cost of food * a day	53	56	0.9464285714285714
1/3 * cost of an employee * an hour * population of United States	0	0	0
20 * birth rate in the US * time taken for a basketball game	0	0	0
10 * cost of an employee * an hour * a person	36	58	0.6206896551724138
10 * walking speed	0	0	0
20 * number of employees in the construction industry	5	26	0.19230769230769232
1/4 * coffee consumption * time taken for a work day * number of employees at Google	0	2	0.0
1/7 * weight of a person * number of employees in the mining industry	0	8	0.0
1/10 * coffee consumption * time taken to graduate college * number of employees at Yelp	0	0	0
3 * trash generated in the US * time taken for a basketball game * number of people in poverty	0	0	0
1 * cost of an employee * time taken to graduate college * number of employees at Yelp	0	0	0
1/20 * coffee consumption * time taken for a basketball game * number of employees in the retail industry	0	0	0
1/10 * highway speed * average lifetime for a dog	0	0	0
20 * length of a track field	0	0	0
1/30 * water usage in the US * a day * a person	0	0	0
20 * cost of an employee * time taken for a football game * number of employees in the oil industry	2	19	0.10526315789473684
60 * coffee consumption	0	0	0
1 * coffee consumption * time taken to blink * average household size	0	0	0
1/8 * water usage in the US * time taken for a soccer game * number of people in poverty	0	0	0
60 * water usage in the US * time taken to blink * people killed during Iraq war	0	0	0
7 * trash generated in the US * a week * number of employees at Microsoft	0	1	0.0
100 * a car	4	8	0.5
100 * highway speed * time taken for a basketball game	2	8	0.25
2 * trash generated in the US * time taken for a work day * number of employees in the financial industry	0	1	0.0
1/6 * water usage in the US * a minute * people killed during the September 11th attack	0	0	0
1/4 * coffee consumption * a day * population of Stanford	0	0	0
10 * cost of an employee * an hour * number of employees at Microsoft	14	35	0.4
1/2 * cost of an employee * time taken for lunch * people killed during Iraq war	0	7	0.0
1/90 * oil produced by the world * a minute	0	0	0
40 * trash generated in the US * time taken for a soccer game * number of employees in the oil industry	0	0	0
30 * distance of orbit for a satellite	1	7	0.14285714285714285
1/60 * trash generated in the US * time taken for a basketball game * population of the world	0	0	0
10 * gun ownership * people killed during world war II	0	1	0.0
3 * cost of an employee * an hour * number of employees on Medicare	5	42	0.11904761904761904
20 * global death rate * time taken for a basketball game	2	52	0.038461538461538464
20 * gun ownership * number of people in poverty	0	1	0.0
3 * trash generated in the US * an hour * number of employees on Medicare	0	0	0
1/20 * water usage in the US * time taken for a basketball game * number of employees in the economy	0	0	0
30 * cost of an employee * a day * people killed by gun violence in 2016	1	16	0.0625
6 * trash generated in the US * an hour * number of employees in the services industry	0	3	0.0
20 * cost of an employee * time taken for lunch	0	0	0
10 * Coins of one Euro and one U.S. dollar	4	7	0.5714285714285714
1/2 * water usage in the US * time taken for a soccer game * a person	0	0	0
30 * cost of an employee * time taken to blink * number of employees in the economy	0	0	0
2 * cost of an employee * an hour * number of employees on Medicare in California	0	0	0
1/30 * water usage in the US * time taken for a work day * number of employees at Yelp	0	0	0
5 * coffee consumption * time taken for lunch * population of Asia	0	20	0.0
20 * the area of Vatican City	0	0	0
1/7 * population of the world	17	21	0.8095238095238095
1/2 * trash generated in the US * average lifetime for a person * number of employees at Yelp	0	0	0
20 * trash generated in the US * time taken for a soccer game * number of employees on Medicare in California	0	0	0
40 * coffee consumption * time taken for lunch * people killed during Iraq war	0	0	0
1/50 * water usage in the US * time taken for lunch * population of the world	0	0	0
60 * water usage in the US * time taken for lunch * average household size	0	0	0
90 * sea level rise * time taken for a football game	0	0	0
10 * gun ownership * number of employees at Google	2	35	0.05714285714285714
2 * cost of a new car * the GDP of the US	0	1	0.0
1/30 * water usage in the US * time taken for a work day * population of United States	0	0	0
70 * trash generated in the US * a week * a person	2	2	1.0
5 * water usage in the US * time taken for a work day * number of employees in the oil industry	0	0	0
2 * cost of an employee * time taken for a work day * number of employees in the construction industry	14	58	0.2413793103448276
30 * cost of an employee * a minute * number of employees in the education industry	1	23	0.043478260869565216
50 * cost of an employee * a day	0	0	0
20 * speed of a baseball pitch speed * time taken to blink	1	4	0.25
20 * trash generated in the US * time taken to blink * number of employees in the education industry	0	0	0
20 * coffee consumption * time taken for a football game * number of employees in the oil industry	0	0	0
60 * water usage in the US * average lifetime for a tree * a person	0	0	0
2 * trash generated in the US * time taken for a work day * population of New York	0	0	0
60 * population of Stanford	28	55	0.509090909090909
1/3 * cost of an employee * time taken for a work day * population of California	21	43	0.4883720930232558
30 * number of guns produced in the us * time taken for lunch	17	75	0.22666666666666666
2 * coffee consumption * time taken for a soccer game * population of Asia	0	0	0
50 * coffee consumption * time taken for a football game * average number of employees in a grocery store	0	0	0
1 * cost of an employee * time taken for a football game * population of California	2	49	0.04081632653061224
4 * coffee consumption * time taken to graduate college * population of San Francisco	1	7	0.14285714285714285
80 * birth rate in the US * time taken to blink	0	0	0
1/70 * coffee consumption * time taken for a soccer game * people killed during Iraq war	0	0	0
1 * cost of an employee * time taken for a soccer game * people killed during world war II	0	0	0
8 * trash generated in the US * an hour * number of employees in the retail industry	0	8	0.0
20 * cost of an employee * a minute * people killed during the September 11th attack	0	0	0
30 * coffee consumption * time taken for lunch * population of the world	0	0	0
1/10 * coffee consumption * average lifetime for a dog * number of employees in the manufacturing industry	0	0	0
10 * coffee consumption * an hour * population of New York	0	0	0
40 * coffee consumption * a minute * number of employees in the retail industry	0	0	0
30 * Grand piano	4	7	0.5714285714285714
20 * global death rate * time taken for a work day	9	40	0.225
1/2 * cost of an employee * a day * number of employees in the financial industry	19	41	0.4634146341463415
30 * number of employees at Yelp	0	0	0
1 * global death rate * average lifetime for a tree	0	10	0.0
1/4 * trash generated in the US * an hour * people killed during Iraq war	0	0	0
10 * trash generated in the US * time taken for a soccer game * average number of employees in a grocery store	0	0	0
1/9 * coffee consumption * a day * number of people in poverty	0	0	0
3 * cost of an employee * an hour * population of California	32	72	0.4444444444444444
5 * cost of an employee * time taken for lunch * number of employees on Medicare	1	29	0.034482758620689655
1/20 * global birth rate * average lifetime for a tree	0	0	0
30 * sea level rise * average lifetime for a dog	0	0	0
2 * cost of an employee * time taken for a football game * number of employees in the retail industry	0	39	0.0
4 * coffee consumption * a minute * number of employees in the economy	0	0	0
8 * coffee consumption * time taken for a work day * number of employees in the economy	0	0	0
30 * steel used to build a car * number of cars in the Indy 500	0	0	0
10 * cost of an employee * time taken for a basketball game * number of employees in the manufacturing industry	0	0	0
20 * birth rate in the US * average lifetime for a dog	0	0	0
90 * total time taken to build a car * a car	2	11	0.18181818181818182
50 * cost of an employee * time taken for a soccer game * number of employees at McKinsey	0	0	0
10 * coffee consumption * time taken for a soccer game * people killed during world war II	0	0	0
20 * number of guns produced in the us * time taken for a basketball game	1	44	0.022727272727272728
2 * water usage in the US * a minute * number of employees in the education industry	0	0	0
20 * trash generated in the US * a day * average household size	1	1	1.0
1/2 * water usage in the US * an hour * population of Stanford	0	0	0
50 * Area of the head of a pin	0	0	0
1/1 * water usage in the US * time taken for a work day * number of employees in the manufacturing industry	0	0	0
80 * number of dogs in shelters * time taken to blink	0	0	0
80 * number of employees in the manufacturing industry	0	0	0
1/80 * coffee consumption * time taken to graduate college * number of employees in the education industry	0	0	0
50 * area of forest logged * time taken to blink	1	5	0.2
20 * cost of an employee * time taken for lunch * number of employees at Microsoft	2	15	0.13333333333333333
6 * area of forest logged * a day	13	39	0.3333333333333333
1/50 * water usage in the US * time taken for a work day * number of employees on Medicare	0	0	0
20 * trash generated in the US * time taken for a football game * number of employees at McKinsey	0	0	0
1/40 * water usage in the US * time taken for a work day * population of California	0	0	0
30 * gun ownership * number of employees in the services industry	0	4	0.0
1/1 * cost of an employee * a day * number of employees in the construction industry	6	31	0.1935483870967742
1/3 * walking speed * average lifetime for a person	0	0	0
1/4 * water usage in the US * time taken for lunch * people killed during world war II	0	0	0
1/6 * water usage in the US * time taken for lunch * a person	0	0	0
1/1 * the area of Los Angeles, California, USA, city	19	20	0.95
30 * trash generated in the US * time taken for a soccer game * average household size	0	0	0
60 * highway speed * time taken for a soccer game	0	0	0
100 * global death rate	0	0	0
6 * trash generated in the US * time taken for a basketball game * number of employees in the services industry	0	9	0.0
20 * time taken for a basketball game	2	7	0.2857142857142857
2 * water usage in the US * an hour * number of employees on Medicare	0	0	0
20 * cost of property in the Bay area * Area of the face of a credit card	0	16	0.0
1/20 * coffee consumption * time taken for a football game * number of employees at Google	0	0	0
60 * coffee consumption * a minute	0	0	0
50 * coffee consumption * time taken for a football game * number of employees in the construction industry	0	1	0.0
1/90 * water usage in the US * time taken for a basketball game * average number of employees in a grocery store	0	0	0
2 * water usage in the US * time taken to blink * number of employees in the oil industry	0	0	0
40 * gun ownership * people killed by gun violence in 2016	4	37	0.10810810810810811
100 * death rate in the US * time taken to graduate college	1	17	0.058823529411764705
10 * walking speed * a minute	1	3	0.3333333333333333
20 * gun ownership * average household size	4	18	0.2222222222222222
9 * trash generated in the US * average lifetime for a tree * a person	0	5	0.0
1/1 * cost of an employee * time taken for a work day * number of employees in the services industry	19	43	0.4418604651162791
60 * area of the average farm	28	46	0.6086956521739131
1/20 * water usage in the US * time taken for a basketball game * number of employees at McKinsey	0	0	0
1/100 * water usage in the US * time taken for a soccer game * people killed during Iraq war	0	0	0
60 * cost of an employee * time taken for a soccer game * people killed by gun violence in 2016	0	0	0
1 * number of cars in the world	5	5	1.0
1/70 * coffee consumption * average lifetime for a tree * number of employees at Google	0	6	0.0
3 * cost of an employee * time taken for a football game * number of employees in the manufacturing industry	0	0	0
70 * water usage in the US * a minute * number of employees in the construction industry	0	0	0
40 * number of guns produced in the us * time taken to graduate college	1	3	0.3333333333333333
3 * trash generated in the US * time taken for a work day * number of employees on Medicare in California	0	0	0
50 * cost of a new car * cost of a laptop	0	0	0
1/50 * rate of flow of water from tap  * time taken for a work day	0	0	0
1/70 * coffee consumption * an hour * average number of employees in a grocery store	0	0	0
5 * cost of an employee * a day * number of employees at Microsoft	13	43	0.3023255813953488
1/10 * trash generated in the US * a day * number of employees on Medicare	0	2	0.0
40 * trash generated in the US * time taken for a basketball game * number of employees at Yelp	0	0	0
1/1 * trash generated in the US * time taken for a football game * number of employees on Medicare	0	0	0
1/2 * water usage in the US * a minute * population of New York	0	0	0
20 * cost of an employee * time taken to blink * average household size	0	0	0
90 * cost of property in the Bay area	0	0	0
9 * coffee consumption * an hour * number of employees in the manufacturing industry	0	0	0
1/10 * water usage in the US * time taken for lunch * population of Stanford	0	0	0
70 * cost of an employee * time taken for a basketball game * number of employees in the oil industry	3	15	0.2
30 * cost of a coffee	0	0	0
2 * water usage in the US * time taken for a basketball game * number of employees on Medicare	0	0	0
70 * cost of an employee * time taken to blink * number of employees in the construction industry	0	19	0.0
40 * cost of an employee * time taken for a basketball game * people killed during the September 11th attack	0	0	0
4 * coffee consumption * time taken for lunch * number of employees at Google	0	0	0
10 * trash generated in the US * a minute * number of employees at Google	0	0	0
1/40 * water usage in the US * time taken for a soccer game * number of employees in the services industry	0	0	0
20 * cost of an employee * time taken for lunch * population of Stanford	3	22	0.13636363636363635
30 * population of California	35	41	0.8536585365853658
1/40 * water usage in the US * time taken for lunch * number of employees in the construction industry	0	0	0
10 * cost of an employee * average lifetime for a dog	0	0	0
1/3 * coffee consumption * a minute * number of employees in the services industry	0	1	0.0
4 * coffee consumption * a week * number of employees in the economy	0	0	0
1/40 * coffee consumption * a day * number of employees at McKinsey	0	0	0
1/30 * coffee consumption * an hour * population of United States	0	0	0
10 * trash generated in the US * time taken for lunch * number of employees in the oil industry	0	3	0.0
6 * cost of an employee * time taken for lunch * population of California	12	51	0.23529411764705882
30 * trash generated in the US * time taken for a football game * people killed by gun violence in 2016	0	0	0
2 * water usage in the US * a day * people killed by gun violence in 2016	0	0	0
30 * coffee consumption * time taken to graduate college	0	0	0
2 * cost of an employee * a minute * population of Asia	12	60	0.2
1/50 * oil produced by the world * an hour	13	16	0.8125
60 * oil produced by the US	0	0	0
8 * water usage in the US * a minute * number of employees at Google	0	0	0
20 * trash generated in the US * a minute * population of United States	0	0	0
20 * trash generated in the US * time taken for lunch	0	0	0
1/80 * water usage in the US * time taken to graduate college * number of employees in the oil industry	0	0	0
1/10 * coffee consumption * time taken for a soccer game * population of San Francisco	0	0	0
20 * cost of an employee * time taken for a basketball game * population of San Francisco	2	19	0.10526315789473684
10 * cost of property in the Bay area * Area of a dot printed using 300 dots per inch resolution	0	0	0
1/70 * coffee consumption * time taken for a basketball game * population of the world	0	0	0
40 * sea level rise * average lifetime for a person	0	0	0
30 * coffee consumption * time taken for a football game	0	0	0
5 * cost of an employee * time taken to graduate college * average number of employees in a grocery store	0	24	0.0
20 * trash generated in the US * average lifetime for a person	0	0	0
1/10 * water usage in the US * time taken to graduate college * average household size	0	0	0
1 * oil produced by the US * time taken for a basketball game	3	22	0.13636363636363635
50 * trash generated in the US * time taken for a soccer game * population of Stanford	0	0	0
90 * average cost of a house in the Bay Area	31	38	0.8157894736842105
1/6 * water used by a family in the US * average lifetime for a tree	1	15	0.06666666666666667
40 * trash generated in the US * time taken for lunch * number of employees in the construction industry	0	1	0.0
1 * cost of an employee * time taken for a soccer game * number of employees in the construction industry	0	0	0
10 * coffee consumption * a week * number of employees on Medicare	0	0	0
9 * cost of an employee * average lifetime for a tree * a person	2	28	0.07142857142857142
1 * water usage in the US * time taken for a soccer game * population of California	0	0	0
1/10 * coffee consumption * a day * number of employees at Google	0	0	0
20 * cost of an employee * time taken for lunch * a person	2	33	0.06060606060606061
50 * water usage in the US * a week	0	0	0
60 * number of dogs in shelters * time taken to graduate college	0	0	0
10 * trash generated in the US * time taken for a soccer game * population of New York	0	0	0
5 * cost of an employee * a week * population of Stanford	7	46	0.15217391304347827
2 * coffee consumption * time taken for a soccer game * population of California	0	0	0
20 * water usage in the US * time taken for lunch	0	0	0
6 * trash generated in the US * a day * population of San Francisco	1	2	0.5
80 * cost of a meal	55	59	0.9322033898305084
50 * gun ownership * number of employees in the manufacturing industry	0	0	0
20 * cost of a new car * cost of a used car	0	0	0
20 * cost of an employee * an hour * population of San Francisco	13	29	0.4482758620689655
1/4 * cost of an employee * time taken for a work day * people killed during world war II	3	16	0.1875
50 * cost of an employee * a minute * people killed by gun violence in 2016	0	3	0.0
6 * water usage in the US * an hour * number of employees in the manufacturing industry	0	0	0
1/90 * coffee consumption * time taken for a football game * people killed during the September 11th attack	0	0	0
80 * trash generated in the US * time taken for lunch * people killed during the September 11th attack	0	0	0
10 * width of hair	1	2	0.5
10 * number of employees in the financial industry	6	41	0.14634146341463414
1/20 * trash generated in the US * average lifetime for a tree * people killed by gun violence in 2016	0	0	0
80 * water usage in the US * an hour	0	0	0
2 * cost of an employee * time taken for a basketball game * number of employees on Medicare in California	0	0	0
1/1 * cost of an employee * time taken for a basketball game * number of employees in the economy	0	0	0
1/2 * trash generated in the US * a day * population of New York	0	0	0
20 * trash generated in the US * time taken for a work day * average number of employees in a grocery store	0	0	0
1/4 * the construction cost of One World Trade Center in New York	0	0	0
1/10 * water usage in the US * a week * number of employees at Google	0	0	0
20 * coffee consumption * time taken for lunch	0	0	0
1/20 * coffee consumption * an hour * number of employees in the oil industry	0	0	0
20 * cost of an employee * an hour * number of employees in the mining industry	6	23	0.2608695652173913
1/20 * coffee consumption * average lifetime for a person * number of employees at Yelp	0	0	0
40 * cost of an employee * time taken to blink * number of employees in the manufacturing industry	0	0	0
1/4 * trash generated in the US * time taken for a soccer game * population of United States	0	0	0
60 * coffee consumption * a week	0	0	0
90 * cost of an employee * time taken for a work day * number of employees at McKinsey	2	21	0.09523809523809523
20 * number of guns produced in the us * an hour	72	103	0.6990291262135923
30 * height of a tree	7	12	0.5833333333333334
10 * water usage in the US * an hour * number of employees in the mining industry	0	0	0
5 * coffee consumption * time taken for lunch * number of people in poverty	0	0	0
1/10 * water usage in the US * an hour * number of employees at Microsoft	0	0	0
70 * death rate in the US * time taken for lunch	22	94	0.23404255319148937
20 * weight of a car * number of cars in the Indy 500	0	0	0
20 * trash generated in the US * an hour * number of employees in the construction industry	2	6	0.3333333333333333
2 * water usage in the US * average lifetime for a person * average number of employees in a grocery store	0	0	0
1/20 * speed of a baseball pitch speed * average lifetime for a dog	0	0	0
1/30 * water usage in the US * a week * number of employees in the manufacturing industry	0	0	0
80 * cost of an employee * time taken for a soccer game * number of employees at Microsoft	0	0	0
20 * average cost of gas	0	0	0
1/2 * coffee consumption * time taken for a football game * number of employees on Medicare in California	0	0	0
40 * gun ownership * number of employees at McKinsey	2	18	0.1111111111111111
40 * speed of a baseball pitch speed * a minute	1	1	1.0
20 * gun ownership * population of Texas	6	6	1.0
1/10 * water usage in the US * time taken for a work day * number of employees at Microsoft	0	0	0
1/5 * water usage in the US * a minute * average household size	0	0	0
1/60 * water usage in the US * an hour * people killed during Iraq war	0	0	0
4 * trash generated in the US * time taken for a soccer game * number of employees in the education industry	0	0	0
20 * cost of an employee * a day * people killed during the September 11th attack	0	0	0
20 * water usage in the US * time taken for lunch * number of employees in the mining industry	0	0	0
30 * coffee consumption * time taken for a work day * number of employees on Medicare in California	0	0	0
2 * trash generated in the US * time taken for a football game * number of employees in the services industry	0	6	0.0
1/2 * water usage in the US * a day * number of employees in the mining industry	0	0	0
30 * cost of a new car	0	0	0
1/5 * water usage in the US * average lifetime for a tree * number of employees at Yelp	0	0	0
2 * cost of an employee * time taken for lunch * number of employees in the retail industry	4	36	0.1111111111111111
1/8 * cost of an employee * average lifetime for a person * people killed by gun violence in 2016	0	6	0.0
100 * water usage in the US * an hour * population of San Francisco	0	0	0
40 * speed of a baseball pitch speed * time taken for a soccer game	0	0	0
1 * water usage in the US * average lifetime for a dog * average number of employees in a grocery store	0	0	0
70 * coffee consumption * time taken for a soccer game * number of employees at Microsoft	0	0	0
30 * average cost of food * average lifetime for a person	22	33	0.6666666666666666
3 * distance from Earth to Moon	0	0	0
1 * trash generated in the US * time taken for a football game * number of people in poverty	0	3	0.0
90 * trash generated in the US * a minute * number of employees in the financial industry	0	5	0.0
30 * coffee consumption * time taken for a work day * population of California	0	0	0
80 * cost of a new car * average cost of a house in California	0	0	0
1/30 * water usage in the US * time taken for a soccer game * people killed by gun violence in 2016	0	0	0
1/4 * population of Asia	26	29	0.896551724137931
1/20 * water usage in the US * a week * number of employees in the mining industry	0	0	0
1/10 * coffee consumption * time taken for a work day * number of employees at McKinsey	0	2	0.0
1/60 * coffee consumption * average lifetime for a dog * people killed during world war II	0	0	0
70 * An orange, 100–200 grams	5	5	1.0
30 * average cost of food * time taken for a work day	15	49	0.30612244897959184
1/3 * coffee consumption * time taken to blink * number of employees in the manufacturing industry	0	0	0
2 * coffee consumption * time taken to blink * population of Stanford	0	0	0
3 * trash generated in the US * time taken for a basketball game * number of employees on Medicare	0	2	0.0
50 * distance from San Francisco to Boulder CO	0	0	0
20 * trash generated in the US * time taken for a basketball game * population of New York	0	0	0
20 * cost of a used car * number of cars in the Indy 500	0	0	0
40 * coffee consumption * time taken for a basketball game * number of employees at Yelp	0	0	0
20 * cost of an employee * time taken to blink * number of employees in the oil industry	0	15	0.0
1/2 * coffee consumption * an hour * number of employees at McKinsey	0	0	0
10 * water usage in the US * a minute * number of people in poverty	0	0	0
2 * coffee consumption * a week * average household size	0	0	0
6 * cost of an employee * an hour * number of employees in the education industry	5	54	0.09259259259259259
1/1 * cost of an employee * time taken for a football game * number of employees on Medicare	0	11	0.0
10 * cost of an employee * time taken for a football game * people killed during the September 11th attack	0	0	0
1/5 * trash generated in the US * time taken to graduate college * number of employees at McKinsey	0	0	0
1/8 * trash generated in the US * a day * population of California	0	1	0.0
40 * cost of an employee * time taken for a football game * number of employees at Microsoft	0	23	0.0
10 * sea level rise * a day	0	0	0
1/20 * coffee consumption * average lifetime for a dog * average household size	0	0	0
3 * number of dogs in shelters * average lifetime for a person	0	0	0
1/60 * water usage in the US * time taken for a work day * number of employees at Google	0	0	0
3 * coffee consumption * an hour * number of people in poverty	0	2	0.0
1/10 * coffee consumption * a day * population of Asia	0	0	0
10 * population of San Francisco	46	48	0.9583333333333334
1/7 * water usage in the US * a day * number of employees in the education industry	0	0	0
50 * trash generated in the US * time taken to blink * number of employees in the financial industry	0	0	0
80 * trash generated in the US * time taken for a basketball game * people killed by gun violence in 2016	0	0	0
20 * speed of a baseball pitch speed * time taken for a football game	0	6	0.0
5 * cost of an employee * an hour * population of Texas	33	72	0.4583333333333333
1/8 * trash generated in the US * average lifetime for a person * people killed by gun violence in 2016	0	0	0
10 * coffee consumption * time taken for lunch * number of employees in the services industry	0	1	0.0
30 * cost of property in the Bay area * Area of one side of a U.S. penny	1	28	0.03571428571428571
20 * water usage in the US * time taken for a football game	0	0	0
1/5 * trash generated in the US * a day * population of Texas	1	1	1.0
20 * water usage in the US * time taken to graduate college	0	0	0
90 * global death rate * a week	7	41	0.17073170731707318
1/30 * trash generated in the US * a week * number of employees in the services industry	0	0	0
4 * water usage in the US * time taken for lunch * number of people in poverty	0	0	0
20 * coffee consumption * an hour * number of employees in the construction industry	0	0	0
9 * cost of property in the Bay area * area of a city block	27	68	0.39705882352941174
1/2 * water usage in the US * an hour * number of employees in the oil industry	0	0	0
20 * Maximum gross mass of a semi-trailer truck in the EU, 40–44 tons	2	9	0.2222222222222222
1/10 * coffee consumption * time taken to graduate college * number of people in poverty	0	0	0
40 * trash generated in the US * time taken to graduate college * a person	0	0	0
1/20 * coffee consumption * time taken for a soccer game * number of employees in the retail industry	0	0	0
20 * number of employees at Google	18	45	0.4
2 * cost of an employee * average lifetime for a dog * average number of employees in a grocery store	0	0	0
20 * average cost of food * time taken for a basketball game	0	11	0.0
40 * coffee consumption * time taken to graduate college * average number of employees in a grocery store	0	0	0
30 * water usage in the US * time taken for a football game * number of employees in the mining industry	0	0	0
1/60 * trash generated in the US * an hour * population of the world	0	0	0
60 * time taken to blink	0	0	0
6 * trash generated in the US * time taken for lunch * number of people in poverty	0	0	0
1/2 * trash generated in the US * time taken for a soccer game * number of employees in the economy	0	0	0
80 * water usage in the US * time taken for a football game * people killed during the September 11th attack	0	0	0
1/20 * coffee consumption * a week * number of employees in the manufacturing industry	0	0	0
80 * trash generated in the US * time taken for lunch * number of employees at Yelp	0	0	0
60 * speed of a baseball pitch speed * an hour	2	9	0.2222222222222222
50 * number of employees in the services industry	12	34	0.35294117647058826
30 * trash generated in the US * time taken for lunch * population of New York	0	0	0
30 * gun ownership * number of employees in the oil industry	0	10	0.0
1/8 * coffee consumption * time taken for lunch * number of employees in the retail industry	0	1	0.0
1/1 * trash generated in the US * time taken for a work day * number of employees in the education industry	0	0	0
5 * coffee consumption * time taken to blink * average number of employees in a grocery store	0	0	0
50 * trash generated in the US * a minute * population of Stanford	0	2	0.0
2 * gun ownership * population of United States	0	0	0
1/30 * trash generated in the US * a week * number of employees in the education industry	0	0	0
20 * trash generated in the US * time taken for a basketball game * population of San Francisco	0	0	0
2 * trash generated in the US * an hour * people killed during world war II	0	2	0.0
50 * trash generated in the US * time taken for a football game * population of San Francisco	1	6	0.16666666666666666
30 * death rate in the US * time taken for a basketball game	12	62	0.1935483870967742
10 * speed of a baseball pitch speed * time taken for lunch	0	3	0.0
3 * trash generated in the US * time taken for a soccer game * population of Texas	0	0	0
100 * number of guns produced in the us * a minute	19	32	0.59375
40 * cost of an employee * time taken to graduate college	0	0	0
40 * speed of a baseball pitch speed * a week	1	2	0.5
6 * coffee consumption * time taken for a basketball game * number of employees in the oil industry	0	0	0
2 * global birth rate * time taken to graduate college	0	0	0
2 * coffee consumption * average lifetime for a person * average number of employees in a grocery store	0	2	0.0
10 * birth rate in the US	0	0	0
10 * cost of an employee * a week * average number of employees in a grocery store	13	39	0.3333333333333333
10 * time taken for a soccer game	0	0	0
1/9 * water usage in the US * average lifetime for a person * a person	0	0	0
9 * water usage in the US * time taken for lunch * number of employees in the oil industry	0	0	0
1 * trash generated in the US * a week * number of employees in the mining industry	1	9	0.1111111111111111
100 * coffee consumption * average lifetime for a dog	0	0	0
20 * cost of an employee * time taken to blink * population of Texas	0	5	0.0
20 * trash generated in the US * time taken for a work day * number of employees in the mining industry	0	4	0.0
80 * coffee consumption * a week * number of employees in the financial industry	0	0	0
6 * cost of an employee * time taken for lunch * number of people in poverty	2	36	0.05555555555555555
1/1 * trash generated in the US * time taken for lunch * population of United States	0	0	0
50 * water usage in the US * a minute	0	0	0
20 * cost of an employee * average lifetime for a person * a person	15	37	0.40540540540540543
60 * area of the average farm	30	47	0.6382978723404256
20 * sea level rise * average lifetime for a tree	0	0	0
10 * coffee consumption * time taken for a work day	0	0	0
10 * coffee consumption * average lifetime for a dog * a person	0	0	0
70 * global death rate * a day	30	56	0.5357142857142857
1/50 * trash generated in the US * time taken to graduate college * number of employees in the oil industry	0	0	0
2 * coffee consumption * an hour * population of Asia	2	4	0.5
1/1 * coffee consumption * a minute * average number of employees in a grocery store	0	0	0
1/10 * coffee consumption * a minute * population of San Francisco	0	0	0
1/30 * water usage in the US * time taken to blink * population of New York	0	0	0
20 * cost of an employee * time taken for a work day * number of employees at Microsoft	11	25	0.44
30 * trash generated in the US * time taken to blink * number of employees at McKinsey	0	0	0
50 * trash generated in the US * time taken to blink * population of San Francisco	0	0	0
70 * cost of an employee * time taken for a football game * number of employees at Google	1	18	0.05555555555555555
1/30 * coffee consumption * time taken for lunch * number of employees in the construction industry	0	1	0.0
1/5 * coffee consumption * average lifetime for a dog * number of employees on Medicare in California	0	0	0
10 * cost of an employee * time taken to graduate college * average household size	1	15	0.06666666666666667
40 * sea level rise * time taken for a work day	0	0	0
30 * water usage in the US * an hour * number of employees at Yelp	0	0	0
20 * coffee consumption * time taken for a work day * people killed during world war II	0	0	0
1/2 * water usage in the US * time taken for a basketball game * people killed by gun violence in 2016	0	0	0
10 * average cost of food	0	0	0
20 * number of dogs in shelters * average lifetime for a dog	0	0	0
60 * cost of an employee * time taken to blink * number of employees in the mining industry	0	11	0.0
90 * cost of an employee * time taken to blink * people killed during Iraq war	0	5	0.0
20 * coffee consumption * time taken for a football game * number of employees in the economy	0	0	0
1 * trash generated in the US * time taken for a work day * number of employees in the manufacturing industry	0	0	0
70 * cost of an employee * a minute	0	0	0
7 * water usage in the US * a week * average number of employees in a grocery store	0	0	0
1/90 * coffee consumption * time taken for a soccer game * number of employees in the construction industry	0	0	0
60 * cost of property in the Bay area * Size of a volleyball court, 18 × 9 metres	2	23	0.08695652173913043
10 * oil produced by the world	0	0	0
1/3 * coffee consumption * a week * number of employees in the oil industry	0	0	0
50 * number of guns produced in the us * time taken for a football game	8	40	0.2
1/70 * oil produced by the US * time taken for a work day	14	28	0.5
40 * gun ownership * number of employees in the retail industry	0	2	0.0
50 * trash generated in the US * time taken for lunch * number of employees on Medicare in California	0	0	0
6 * water usage in the US * time taken to blink * number of employees on Medicare	0	0	0
9 * coffee consumption * time taken for lunch * number of employees in the education industry	0	0	0
50 * water usage in the US * a minute * number of employees at Microsoft	0	0	0
1/8 * coffee consumption * time taken to blink * people killed during the September 11th attack	0	0	0
20 * cost of an employee * a week * number of employees at Yelp	0	0	0
4 * water usage in the US * time taken to blink * average number of employees in a grocery store	0	0	0
1/8 * cost of an employee * a day * number of people in poverty	0	15	0.0
6 * water usage in the US * time taken for a work day * number of employees at McKinsey	0	0	0
4 * water usage in the US * time taken for a basketball game * number of employees in the oil industry	0	0	0
30 * cost of a new car	0	0	0
70 * cost of an employee * an hour * number of employees in the oil industry	10	30	0.3333333333333333
50 * trash generated in the US * an hour * average household size	0	1	0.0
1/2 * coffee consumption * a day * number of employees in the financial industry	0	0	0
100 * weight of a toaster	0	0	0
1/20 * oil produced by the US * a week	0	0	0
10 * cost of an employee * a minute * people killed during world war II	0	8	0.0
1 * cost of an employee * an hour * population of New York	0	0	0
6 * cost of an employee * time taken for a football game * number of employees in the construction industry	1	43	0.023255813953488372
1 * water usage in the US * time taken for a basketball game * population of San Francisco	0	0	0
1/20 * trash generated in the US * average lifetime for a dog * number of employees at McKinsey	0	0	0
20 * median income * time taken for a work day	18	47	0.3829787234042553
100 * cost of an employee * time taken for a work day * population of Stanford	11	35	0.3142857142857143
2 * water usage in the US * an hour * population of California	0	0	0
30 * coffee consumption * time taken to graduate college * a person	0	0	0
1/6 * cost of an employee * time taken for a soccer game * people killed during Iraq war	0	0	0
30 * coffee consumption * time taken for a basketball game * population of California	0	0	0
4 * trash generated in the US * a week * number of employees in the oil industry	1	8	0.125
2 * cost of an employee * time taken for a soccer game * number of people in poverty	0	0	0
80 * coffee consumption * time taken for a football game * population of California	1	1	1.0
20 * trash generated in the US * a week * people killed during the September 11th attack	0	0	0
1/10 * coffee consumption * a day * number of employees on Medicare in California	0	0	0
1/10 * water usage in the US * average lifetime for a person * people killed by gun violence in 2016	0	0	0
1/80 * coffee consumption * time taken for lunch * population of Stanford	0	1	0.0
1/30 * trash generated in the US * time taken for lunch * population of the world	0	0	0
20 * trash generated in the US * time taken for a work day	0	0	0
20 * trash generated in the US * time taken for a basketball game * number of employees in the financial industry	0	5	0.0
60 * trash generated in the US * time taken to blink * population of the world	0	4	0.0
90 * trash generated in the US * a minute * number of employees in the mining industry	0	0	0
20 * cost of a smartphone	0	0	0
1/20 * coffee consumption * time taken to blink * number of employees in the construction industry	0	0	0
10 * cost of an employee * an hour	0	0	0
20 * trash generated in the US * time taken for a basketball game * number of employees in the mining industry	0	1	0.0
80 * trash generated in the US * an hour * people killed by gun violence in 2016	0	0	0
1 * cost of an employee * an hour * number of employees in the manufacturing industry	0	0	0
10 * number of guns produced in the us * time taken for a soccer game	0	0	0
60 * cost of an employee * a minute * number of employees in the manufacturing industry	0	0	0
1/4 * coffee consumption * a minute * number of employees in the education industry	0	0	0
70 * birth rate in the US * time taken for a football game	0	0	0
10 * size of a pea	4	4	1.0
1/10 * water usage in the US * time taken for lunch * number of employees in the services industry	0	0	0
50 * cost of an employee * a day * a person	20	45	0.4444444444444444
20 * trash generated in the US * a minute * number of employees on Medicare	0	3	0.0
10 * trash generated in the US * average lifetime for a dog * a person	0	0	0
40 * global birth rate * time taken for a soccer game	0	0	0
1/10 * coffee consumption * a day * people killed during Iraq war	0	0	0
90 * gun ownership * number of employees in the construction industry	0	4	0.0
20 * cost of an employee * time taken to blink * number of employees at Yelp	0	0	0
10 * coffee consumption * an hour	0	0	0
3 * coffee consumption * time taken for a football game * number of employees in the manufacturing industry	0	0	0
1/2 * the construction cost of Bellagio in Las Vegas	28	32	0.875
1/10 * water usage in the US * time taken for lunch * number of employees in the education industry	0	0	0
1/9 * trash generated in the US * a week * number of employees in the construction industry	0	0	0
100 * area of forest logged * time taken for a soccer game	0	0	0
1/7 * cost of an employee * a week * number of employees on Medicare in California	0	0	0
1/4 * cost of an employee * time taken for a soccer game * population of United States	0	0	0
30 * a storey	4	9	0.4444444444444444
10 * trash generated in the US * a minute * average number of employees in a grocery store	0	0	0
1/30 * coffee consumption * a week * number of employees at McKinsey	0	0	0
1/50 * coffee consumption * time taken for a basketball game * number of employees on Medicare in California	0	0	0
1 * cost of an employee * average lifetime for a tree * average number of employees in a grocery store	0	16	0.0
20 * walking speed * time taken for a basketball game	0	2	0.0
1/4 * water usage in the US * time taken for a basketball game * number of employees at Yelp	0	0	0
1/50 * trash generated in the US * a week * population of California	0	0	0
1/2 * coffee consumption * time taken for lunch * number of employees on Medicare in California	0	0	0
10 * median income	0	0	0
1 * water usage in the US * time taken for a basketball game * number of employees in the construction industry	0	0	0
30 * highway speed * time taken to blink	0	6	0.0
1/10 * trash generated in the US * a week * number of employees in the financial industry	0	0	0
1/2 * coffee consumption * a week * people killed by gun violence in 2016	0	0	0
70 * median income * a day	30	42	0.7142857142857143
1/2 * water usage in the US * an hour * number of employees at McKinsey	0	0	0
1/2 * trash generated in the US * time taken for a work day * population of Texas	0	0	0
20 * distance from San Francisco to Los Angeles CA	20	22	0.9090909090909091
5 * cost of an employee * time taken for a basketball game * population of Texas	1	52	0.019230769230769232
40 * trash generated in the US * time taken for a football game * a person	1	1	1.0
2 * number of guns produced in the us * average lifetime for a person	1	5	0.2
1/90 * coffee consumption * time taken for a work day * number of employees in the manufacturing industry	0	0	0
1/4 * cost of an employee * a day * number of employees in the services industry	4	25	0.16
20 * trash generated in the US * time taken for lunch * people killed by gun violence in 2016	0	0	0
3 * coffee consumption * time taken for a soccer game * population of Texas	0	0	0
4 * coffee consumption * time taken for a football game * number of employees in the financial industry	0	0	0
1/6 * coffee consumption * time taken to blink * number of employees in the education industry	0	1	0.0
2 * cost of an employee * time taken for a soccer game * number of employees on Medicare	0	0	0
1/10 * trash generated in the US * a day * people killed during world war II	0	0	0
10 * trash generated in the US * time taken for a soccer game * number of employees in the mining industry	0	0	0
60 * highway speed * a week	0	3	0.0
10 * trash generated in the US * time taken for a basketball game * number of employees at Microsoft	0	0	0
10 * coffee consumption * an hour * a person	0	0	0
60 * trash generated in the US * time taken to blink * average number of employees in a grocery store	0	1	0.0
40 * length of a basketball court	0	2	0.0
70 * water used by a family in the US * time taken for a football game	0	0	0
1/30 * coffee consumption * time taken to graduate college * number of employees in the mining industry	0	1	0.0
20 * cost of an employee * an hour * number of employees at Google	11	30	0.36666666666666664
20 * coffee consumption * time taken to blink * number of employees at McKinsey	0	0	0
30 * coffee consumption * an hour * population of California	0	0	0
80 * cost of an employee * an hour * population of Stanford	3	24	0.125
1/10 * water usage in the US * an hour * population of New York	0	0	0
70 * gun ownership * population of New York	0	0	0
60 * Smallest breed of dog, Chihuahua	2	2	1.0
1/20 * coffee consumption * time taken for a football game * population of New York	0	0	0
90 * trash generated in the US * a minute * population of San Francisco	0	0	0
1/1 * coffee consumption * time taken for lunch * population of Texas	0	0	0
40 * global birth rate * a week	0	0	0
1/10 * trash generated in the US * average lifetime for a dog * population of Stanford	0	0	0
20 * trash generated in the US * time taken for lunch * a person	0	3	0.0
20 * cost of an employee * time taken for a basketball game * number of employees at Google	1	25	0.04
100 * cost of an employee * time taken for lunch * average household size	5	27	0.18518518518518517
40 * distance from San Francisco to Dallas TX	5	7	0.7142857142857143
3 * rate of flow of water from tap  * time taken for lunch	2	9	0.2222222222222222
1/1 * cost of an employee * average lifetime for a dog * people killed by gun violence in 2016	0	0	0
40 * trash generated in the US * time taken to blink * a person	0	0	0
20 * rate of flow of water from tap  * average lifetime for a dog	0	0	0
1/3 * trash generated in the US * average lifetime for a tree * number of employees at Yelp	0	0	0
1/3 * water usage in the US * time taken to blink * population of the world	0	0	0
30 * cost of an employee * time taken for a soccer game * people killed during the September 11th attack	0	0	0
70 * coffee consumption * a day * people killed during world war II	0	0	0
30 * cost of an employee * time taken to blink * population of Stanford	0	11	0.0
20 * trash generated in the US * a minute * population of California	0	0	0
2 * cost of an employee * an hour * number of employees in the financial industry	11	41	0.2682926829268293
1/10 * gun ownership * population of the world	0	0	0
30 * trash generated in the US * time taken for lunch * population of San Francisco	1	2	0.5
1 * trash generated in the US * time taken to graduate college * people killed during the September 11th attack	0	0	0
7 * trash generated in the US * time taken for a soccer game * number of employees in the manufacturing industry	0	0	0
90 * sea level rise * time taken for a football game	0	0	0
2 * trash generated in the US * average lifetime for a person * average number of employees in a grocery store	0	1	0.0
10 * trash generated in the US * time taken for lunch * number of employees in the services industry	0	0	0
70 * trash generated in the US * a minute * a person	0	5	0.0
10 * population of New York	0	0	0
1/10 * water usage in the US * average lifetime for a dog * a person	0	0	0
5 * water usage in the US * time taken for a soccer game * number of employees at Microsoft	0	0	0
70 * walking speed * time taken to blink	0	9	0.0
1/30 * water usage in the US * time taken for lunch * population of Asia	0	0	0
3 * trash generated in the US * an hour * number of people in poverty	0	7	0.0
1/2 * cost of an employee * a day * number of employees in the manufacturing industry	0	0	0
30 * cost of a new car * a car	35	43	0.813953488372093
1/5 * coffee consumption * time taken for a soccer game * population of United States	0	0	0
1/40 * water usage in the US * time taken for a soccer game * number of employees in the education industry	0	0	0
20 * coffee consumption * an hour * number of employees on Medicare in California	0	0	0
30 * water usage in the US * a day	0	0	0
10 * death rate in the US * time taken to blink	0	0	0
10 * Largest dinosaur, Argentinosaurus, 73 tons	0	0	0
4 * coffee consumption * time taken for a basketball game * population of Texas	0	0	0
30 * water usage in the US * time taken to blink	0	0	0
10 * number of employees at Microsoft	37	71	0.5211267605633803
40 * trash generated in the US * a week * number of employees at McKinsey	0	0	0
1/3 * coffee consumption * a week * number of employees in the retail industry	0	0	0
50 * cost of an employee * time taken for a basketball game * average household size	0	12	0.0
3 * coffee consumption * a day * people killed by gun violence in 2016	0	0	0
20 * area of forest logged * time taken for a basketball game	0	18	0.0
50 * trash generated in the US * time taken for a work day * number of employees at Yelp	0	0	0
2 * cost of an employee * time taken for a basketball game * number of employees in the construction industry	1	25	0.04
10 * trash generated in the US * time taken to blink * population of California	0	0	0
1/7 * coffee consumption * a day * population of United States	0	0	0
20 * cost of an employee * time taken to blink * people killed during the September 11th attack	0	0	0
8 * cost of an employee * time taken for a work day * number of employees in the oil industry	9	35	0.2571428571428571
3 * death rate in the US * average lifetime for a tree	1	7	0.14285714285714285
1/9 * coffee consumption * time taken for a basketball game * number of employees at Microsoft	0	1	0.0
1/9 * coffee consumption * an hour * number of employees at Microsoft	0	2	0.0
30 * cost of an employee * a day * population of Stanford	2	24	0.08333333333333333
1/20 * coffee consumption * time taken for a football game * number of employees in the mining industry	0	0	0
30 * total time taken to build a car * number of cars in the Indy 500	0	0	0
60 * number of employees in the retail industry	29	43	0.6744186046511628
1/3 * oil produced by the world * time taken for lunch	4	21	0.19047619047619047
30 * death rate in the US * average lifetime for a dog	0	0	0
90 * steel used to build a car * a car	9	9	1.0
1/6 * coffee consumption * average lifetime for a person * population of San Francisco	0	0	0
5 * trash generated in the US * time taken for a football game * number of employees in the financial industry	0	0	0
10 * median income * a week	53	73	0.726027397260274
3 * water usage in the US * a week * population of Stanford	0	0	0
1/3 * cost of an employee * time taken for a basketball game * population of United States	0	0	0
20 * trash generated in the US * a minute * people killed during Iraq war	0	1	0.0
10 * coffee consumption * a week * number of employees at Google	0	0	0
1 * number of guns produced in the us * average lifetime for a tree	0	1	0.0
10 * cost of an employee * time taken to blink * population of Asia	2	24	0.08333333333333333
8 * cost of an employee * time taken for a basketball game * number of employees in the retail industry	4	52	0.07692307692307693
40 * trash generated in the US * time taken to blink	0	0	0
40 * coffee consumption * a day	0	0	0
4 * oil produced by the US * time taken to blink	0	0	0
1/4 * water usage in the US * time taken to blink * a person	0	0	0
1/8 * coffee consumption * time taken to graduate college * average household size	0	0	0
1 * trash generated in the US * a day * number of employees on Medicare in California	0	0	0
1/90 * water usage in the US * time taken to blink * average household size	0	0	0
20 * death rate in the US	0	0	0
50 * time taken for a football game	2	13	0.15384615384615385
40 * cost of an employee * time taken to blink * a person	0	1	0.0
8 * coffee consumption * time taken to blink * number of employees on Medicare in California	0	0	0
30 * trash generated in the US * time taken for lunch * number of employees in the financial industry	0	0	0
90 * cost of a new car * the construction cost of One World Trade Center in New York	0	0	0
1/50 * water usage in the US * a day * number of employees at McKinsey	0	0	0
1/90 * coffee consumption * a day * population of California	0	0	0
30 * trash generated in the US * time taken for a work day * number of employees at Google	2	8	0.25
1/1 * coffee consumption * time taken for a work day * people killed by gun violence in 2016	0	0	0
10 * height of Mount Everest	7	9	0.7777777777777778
1/10 * water usage in the US * time taken for a soccer game * average number of employees in a grocery store	0	0	0
1/30 * coffee consumption * time taken for a soccer game * number of employees in the services industry	0	0	0
40 * coffee consumption * an hour * average household size	0	0	0
3 * cost of an employee * a day * number of employees in the oil industry	12	33	0.36363636363636365
50 * water usage in the US	0	0	0
1/3 * water usage in the US * an hour * average household size	0	0	0
1/20 * trash generated in the US * average lifetime for a person * people killed during the September 11th attack	0	0	0
1/2 * coffee consumption * average lifetime for a dog * number of employees in the oil industry	0	0	0
10 * number of dogs in US	0	0	0
3 * cost of an employee * time taken for lunch * number of employees in the financial industry	1	35	0.02857142857142857
1/2 * coffee consumption * time taken to blink * population of New York	0	0	0
10 * trash generated in the US * time taken for lunch * number of employees in the education industry	1	6	0.16666666666666666
10 * birth rate in the US * a minute	0	0	0
1/80 * water usage in the US * a minute * population of California	0	0	0
40 * death rate in the US * time taken for a work day	14	56	0.25
1/2 * rate of flow of water from tap  * time taken to blink	0	0	0
1/4 * water usage in the US * time taken for a basketball game * population of United States	0	0	0
20 * cost of an employee * a week * people killed during the September 11th attack	0	0	0
1/5 * trash generated in the US * time taken to graduate college * population of Stanford	0	1	0.0
30 * number of cars in the Indy 500	0	0	0
1/4 * water usage in the US * time taken for a basketball game * people killed during the September 11th attack	0	0	0
20 * trash generated in the US * a minute * number of employees on Medicare in California	0	0	0
1/6 * average food wasted every year	12	14	0.8571428571428571
90 * cost of an employee * time taken to blink * number of employees on Medicare in California	0	0	0
50 * trash generated in the US * time taken for a soccer game * number of employees at McKinsey	0	0	0
1/4 * trash generated in the US * time taken for a football game * number of employees in the economy	0	0	0
1/60 * water usage in the US * time taken for a basketball game * people killed during Iraq war	0	0	0
1/20 * water usage in the US * time taken for lunch * number of employees at Yelp	0	0	0
20 * coffee consumption * time taken for a basketball game * average number of employees in a grocery store	0	0	0
10 * gun ownership * number of employees on Medicare	0	3	0.0
5 * death rate in the US * average lifetime for a person	1	31	0.03225806451612903
40 * trash generated in the US * time taken for a football game * number of employees at Microsoft	0	1	0.0
1/30 * water usage in the US * a minute * number of employees in the economy	0	0	0
30 * cost of an employee * a minute * average household size	1	24	0.041666666666666664
10 * water usage in the US * an hour * number of employees at Google	0	0	0
20 * trash generated in the US * time taken for a basketball game * average number of employees in a grocery store	0	0	0
90 * trash generated in the US * average lifetime for a tree	0	0	0
20 * trash generated in the US * a minute * number of employees at Yelp	0	0	0
1/2 * cost of an employee * time taken for a soccer game * number of employees in the economy	0	0	0
3 * number of guns in the US	0	0	0
80 * sea level rise * time taken to graduate college	0	0	0
80 * global birth rate * time taken for a work day	0	0	0
6 * cost of an employee * time taken for a basketball game * number of employees in the education industry	3	47	0.06382978723404255
40 * gun ownership * population of Stanford	0	13	0.0
70 * cost of an employee * time taken for a basketball game * number of employees at McKinsey	1	18	0.05555555555555555
30 * trash generated in the US * a week * average household size	1	2	0.5
10 * trash generated in the US * a minute * number of employees in the construction industry	0	2	0.0
6 * coffee consumption * time taken for a basketball game * number of employees at McKinsey	0	1	0.0
7 * cost of an employee * average lifetime for a person * average household size	4	40	0.1
40 * cost of an employee * an hour * number of employees at Yelp	0	0	0
30 * area of forest logged * time taken for lunch	0	19	0.0
60 * cost of a used car	0	0	0
2 * cost of an employee * time taken to graduate college * people killed by gun violence in 2016	0	15	0.0
20 * cost of a new car * the GDP of California	0	10	0.0
1 * cost of an employee * a week * number of employees at Google	15	44	0.3409090909090909
3 * coffee consumption * time taken for lunch * people killed during world war II	0	0	0
20 * death rate in the US * a minute	8	46	0.17391304347826086
40 * weight of a laptop	2	2	1.0
30 * cost of an employee * time taken to blink * people killed by gun violence in 2016	0	6	0.0
70 * trash generated in the US * an hour * number of employees in the oil industry	1	2	0.5
5 * trash generated in the US * time taken for a football game * population of New York	0	0	0
80 * cost of an employee * time taken for a basketball game * population of Stanford	0	16	0.0
1/1 * coffee consumption * an hour * people killed by gun violence in 2016	0	0	0
1/2 * coffee consumption * average lifetime for a tree * number of employees in the oil industry	0	0	0
1/10 * coffee consumption * a week * number of employees in the mining industry	0	1	0.0
90 * water used by a family in the US * a day	0	0	0
1/5 * oil produced by the world * time taken for a basketball game	5	27	0.18518518518518517
1/3 * trash generated in the US * average lifetime for a dog * people killed during the September 11th attack	0	0	0
20 * trash generated in the US * time taken for lunch * number of employees in the manufacturing industry	0	0	0
60 * water usage in the US * average lifetime for a tree	0	0	0
1 * trash generated in the US * average lifetime for a tree * average number of employees in a grocery store	0	3	0.0
4 * trash generated in the US * time taken for a soccer game * number of employees in the services industry	0	0	0
70 * coffee consumption * time taken for a soccer game	0	0	0
40 * average cost of food * time taken for lunch	2	19	0.10526315789473684
50 * weight of a person * average household size	3	5	0.6
20 * trash generated in the US * a day * number of employees at Yelp	0	0	0
1/3 * cost of an employee * a day * number of employees in the retail industry	8	28	0.2857142857142857
10 * cost of a laptop	20	20	1.0
1/3 * water usage in the US * a minute * number of employees in the retail industry	0	0	0
1/3 * cost of an employee * average lifetime for a tree * number of employees at Yelp	0	0	0
40 * cost of an employee * time taken to blink	0	0	0
2 * coffee consumption * time taken for a work day * population of San Francisco	1	3	0.3333333333333333
1/6 * water usage in the US * time taken for a football game * people killed by gun violence in 2016	0	0	0
4 * coffee consumption * time taken for a football game * population of San Francisco	0	1	0.0
1/30 * water usage in the US * an hour * population of Texas	0	0	0
60 * length of a pen	17	27	0.6296296296296297
1 * cost of an employee * time taken for a work day * number of employees in the retail industry	7	29	0.2413793103448276
1/3 * coffee consumption * an hour * people killed during the September 11th attack	0	0	0
20 * sea level rise * time taken for a soccer game	0	0	0
80 * trash generated in the US * time taken for a soccer game * a person	0	0	0
9 * trash generated in the US * a day * number of employees at Google	1	2	0.5
10 * water usage in the US * average lifetime for a person	0	0	0
1/2 * the construction cost of Trump Taj Mahal in Atlantic City	32	38	0.8421052631578947
1/9 * water usage in the US * time taken for a soccer game * number of employees on Medicare in California	0	0	0
30 * trash generated in the US * time taken for a soccer game * number of employees at Yelp	0	0	0
1/50 * coffee consumption * time taken to graduate college * population of Stanford	0	0	0
20 * cost of a new car * the construction cost of Bellagio in Las Vegas	3	28	0.10714285714285714
3 * trash generated in the US * time taken for a basketball game * population of California	0	0	0
90 * cost of an employee * time taken to blink * number of employees on Medicare	1	16	0.0625
1 * weight of a person * number of employees at Microsoft	1	16	0.0625
70 * width of a basketball court	0	0	0
20 * median income * average lifetime for a dog	0	0	0
5 * trash generated in the US * time taken for a soccer game * number of employees in the retail industry	0	0	0
20 * speed of a baseball pitch speed * a day	0	4	0.0
100 * coffee consumption * time taken to blink * population of California	0	0	0
1/40 * water usage in the US * time taken to blink * number of employees in the manufacturing industry	0	0	0
1/50 * coffee consumption * average lifetime for a person * number of employees in the financial industry	0	0	0
7 * cost of an employee * a day * number of employees in the mining industry	11	60	0.18333333333333332
1/2 * water usage in the US * time taken for a soccer game * population of New York	0	0	0
1/3 * water usage in the US * time taken for lunch * people killed during Iraq war	0	0	0
4 * coffee consumption * time taken for a work day * number of employees at Yelp	0	0	0
60 * number of guns produced in the us * time taken to blink	0	0	0
30 * Area of one side of a U.S. penny	0	2	0.0
10 * weight of a person	0	0	0
6 * coffee consumption * a week * a person	0	0	0
40 * birth rate in the US * time taken for lunch	0	0	0
10 * cost of an employee * time taken to blink * population of United States	0	0	0
70 * coffee consumption * a week * population of San Francisco	0	1	0.0
3 * water usage in the US * time taken for lunch * number of employees at Google	0	0	0
40 * cost of an employee * time taken for a football game	0	0	0
10 * coffee consumption * average lifetime for a person * people killed by gun violence in 2016	0	3	0.0
2 * walking speed * average lifetime for a dog	0	0	0
10 * trash generated in the US * time taken for a work day * people killed by gun violence in 2016	0	0	0
1/40 * water usage in the US * time taken for a football game * number of employees at Microsoft	0	0	0
60 * length of a dollar bill	2	10	0.2
1/80 * coffee consumption * time taken for a soccer game * number of employees at Google	0	0	0
1/20 * water usage in the US * time taken for a football game * people killed during world war II	0	0	0
50 * median income * time taken to graduate college	3	29	0.10344827586206896
2 * water usage in the US * time taken to blink * number of employees in the retail industry	0	0	0
1/60 * coffee consumption * an hour * people killed during world war II	0	0	0
10 * cost of an employee * time taken for a football game * number of employees at Yelp	0	0	0
1/90 * water usage in the US * time taken for a football game * number of employees in the education industry	0	0	0
1/30 * coffee consumption * a minute * population of Stanford	0	0	0
1/4 * water usage in the US * average lifetime for a dog * number of employees at Yelp	0	0	0
2 * trash generated in the US * time taken for a work day * number of employees in the construction industry	0	7	0.0
10 * trash generated in the US * time taken for a soccer game * number of employees at Google	0	0	0
100 * water usage in the US * time taken to blink * number of employees at Yelp	0	0	0
10 * cost of an employee * time taken to blink * number of people in poverty	0	11	0.0
1/4 * water usage in the US * a day * number of employees in the manufacturing industry	0	0	0
1/20 * coffee consumption * a minute * a person	0	0	0
1/4 * cost of an employee * a day * number of employees in the education industry	6	37	0.16216216216216217
10 * length of a football field	8	10	0.8
40 * cost of an employee * a minute * number of employees in the oil industry	2	21	0.09523809523809523
70 * gun ownership * population of San Francisco	4	6	0.6666666666666666
20 * coffee consumption * time taken for lunch * population of New York	0	0	0
2 * coffee consumption * a minute * population of California	1	9	0.1111111111111111
20 * coffee consumption * an hour * people killed during Iraq war	0	0	0
1 * cost of an employee * time taken for a soccer game * number of employees in the financial industry	0	0	0
20 * cost of property in the Bay area * The area of American letter paper	0	19	0.0
10 * trash generated in the US * an hour * number of employees at Microsoft	0	2	0.0
1/20 * water usage in the US * time taken to graduate college * number of employees at Google	0	0	0
70 * cost of a new car * cost of a smartphone	0	0	0
60 * Typical laptop computer, 2010	1	2	0.5
10 * coffee consumption * time taken for a basketball game * a person	0	0	0
1/3 * coffee consumption * average lifetime for a dog * people killed during the September 11th attack	0	0	0
40 * cost of an employee * a minute * number of employees at McKinsey	0	24	0.0
70 * cost of an employee * time taken to blink * people killed during world war II	0	5	0.0
20 * trash generated in the US * a minute * people killed during the September 11th attack	0	0	0
1/4 * water usage in the US * average lifetime for a dog * people killed during the September 11th attack	0	0	0
10 * water used by a family in the US * a week	0	0	0
20 * distance from San Francisco to New York NY	12	15	0.8
1/1 * trash generated in the US * a week * population of San Francisco	1	1	1.0
9 * trash generated in the US * time taken for lunch * population of Texas	6	12	0.5
40 * cost of an employee * time taken for lunch * number of employees at Google	0	12	0.0
20 * number of guns produced in the us * time taken for a work day	24	58	0.41379310344827586
20 * trash generated in the US * time taken for a work day * population of San Francisco	6	15	0.4
20 * water usage in the US * time taken for a football game * population of Stanford	0	0	0
10 * cost of a new car * cost of a coffee	0	0	0
50 * trash generated in the US * a minute * number of employees in the retail industry	0	1	0.0
1/80 * oil produced by the world * time taken for a soccer game	0	0	0
1/1 * trash generated in the US * time taken for a basketball game * number of employees in the economy	0	0	0
90 * cost of a new car * number of cars in the Indy 500	0	0	0
5 * coffee consumption * time taken to blink * number of employees in the financial industry	0	0	0
40 * weight of a person * number of employees at Yelp	0	0	0
1/30 * coffee consumption * time taken to blink * a person	0	0	0
1/50 * trash generated in the US * a week * number of people in poverty	0	0	0
1/3 * water usage in the US * time taken for a football game * number of employees in the construction industry	0	0	0
50 * cost of an employee * a week * people killed by gun violence in 2016	1	19	0.05263157894736842
90 * cost of an employee * average lifetime for a tree	0	0	0
70 * global birth rate * an hour	0	0	0
50 * trash generated in the US * time taken for a football game * average number of employees in a grocery store	0	0	0
50 * trash generated in the US * average lifetime for a dog * average household size	0	0	0
10 * sea level rise * a day	0	0	0
1/7 * coffee consumption * time taken for lunch * people killed by gun violence in 2016	0	0	0
2 * cost of an employee * time taken for lunch * number of employees in the economy	0	0	0
1/2 * water usage in the US * a minute * population of the world	0	0	0
1/50 * coffee consumption * time taken for a football game * number of employees at McKinsey	0	2	0.0
2 * cost of an employee * time taken for a football game * number of employees in the education industry	0	24	0.0
70 * trash generated in the US * an hour * number of employees at McKinsey	0	2	0.0
20 * trash generated in the US * time taken for a work day * a person	0	1	0.0
1/2 * coffee consumption * time taken for a soccer game * number of employees in the manufacturing industry	0	0	0
1 * coffee consumption * a week * number of employees on Medicare in California	0	0	0
60 * walking speed * time taken for a football game	0	7	0.0
1/20 * coffee consumption * time taken for a work day * population of Texas	0	0	0
20 * World's heaviest aircraft: Antonov An-225, maximum take-off mass: 600 tons, payload: 250 tons	4	13	0.3076923076923077
1/5 * cost of an employee * a day * population of Texas	16	33	0.48484848484848486
20 * trash generated in the US * time taken for lunch * number of employees in the retail industry	0	0	0
30 * water usage in the US * time taken for a soccer game * number of employees at McKinsey	0	0	0
60 * water used by a family in the US * time taken to graduate college	1	5	0.2
60 * number of employees at McKinsey	2	27	0.07407407407407407
60 * cost of an employee * time taken for a work day * average household size	12	29	0.41379310344827586
1/2 * trash generated in the US * time taken for lunch * people killed during Iraq war	0	0	0
20 * median income * an hour	29	54	0.5370370370370371
30 * water usage in the US * a day * number of employees at Microsoft	0	0	0
1/80 * water usage in the US * time taken for a work day * population of San Francisco	0	0	0
20 * cost of an employee * time taken to blink * number of employees in the services industry	0	10	0.0
8 * cost of an employee * an hour * number of employees in the retail industry	24	77	0.3116883116883117
20 * cost of an employee * a minute * number of people in poverty	0	13	0.0
3 * cost of an employee * time taken for a basketball game * number of employees on Medicare	0	28	0.0
10 * number of dogs in shelters * a minute	0	0	0
60 * weight of a car * a car	0	0	0
20 * cost of an employee * time taken for a football game * population of Stanford	1	17	0.058823529411764705
8 * coffee consumption * a minute * number of employees in the financial industry	0	1	0.0
1/10 * coffee consumption * a minute * number of employees in the construction industry	0	0	0
90 * water usage in the US * time taken for a soccer game * number of employees at Google	0	0	0
1/4 * cost of an employee * time taken for a basketball game * people killed during Iraq war	0	2	0.0
20 * Area of the face of a credit card	2	2	1.0
1/20 * coffee consumption * time taken to graduate college * people killed during world war II	0	0	0
10 * cost of an employee * time taken for a soccer game * average number of employees in a grocery store	0	0	0
1/1 * trash generated in the US * time taken for a work day * number of employees in the services industry	5	10	0.5
1/10 * coffee consumption * time taken for a soccer game * a person	0	0	0
2 * cost of an employee * time taken for a basketball game * people killed during world war II	0	16	0.0
6 * number of employees in the economy	0	0	0
1 * cost of an employee * a minute * population of the world	33	79	0.4177215189873418
70 * number of guns produced in the us * a day	27	34	0.7941176470588235
70 * coffee consumption * time taken for lunch * people killed during the September 11th attack	0	0	0
30 * cost of an employee * a minute * population of Texas	7	33	0.21212121212121213
1/60 * coffee consumption * a week * population of California	0	0	0
3 * trash generated in the US * time taken for a football game * number of employees in the manufacturing industry	0	0	0
100 * cost of a new car * cost of a new car	1	10	0.1
10 * water usage in the US * time taken for lunch * people killed by gun violence in 2016	0	0	0
1/2 * cost of an employee * average lifetime for a person * number of employees at Yelp	0	0	0
100 * highway speed * an hour	10	18	0.5555555555555556
20 * median income * average lifetime for a person	20	45	0.4444444444444444
10 * trash generated in the US * time taken for a football game * number of employees at Yelp	0	0	0
70 * cost of an employee * a week * a person	29	47	0.6170212765957447
1/5 * water usage in the US * a week * average household size	0	0	0
2 * water usage in the US * time taken for a basketball game * number of employees on Medicare in California	0	0	0
50 * cost of an employee * time taken for a football game * average number of employees in a grocery store	1	24	0.041666666666666664
2 * coffee consumption * time taken for a work day * population of New York	0	0	0
30 * trash generated in the US * a minute * number of employees in the education industry	0	0	0
20 * trash generated in the US * time taken to blink * average household size	0	0	0
1 * trash generated in the US * time taken for a work day * number of employees in the retail industry	5	13	0.38461538461538464
2 * people killed during Iraq war	11	43	0.2558139534883721
20 * time taken for a work day	8	10	0.8
1/2 * water usage in the US * a minute * average number of employees in a grocery store	0	0	0
30 * median income * time taken for lunch	2	28	0.07142857142857142
10 * average cost of food * a minute	0	0	0
1/40 * water usage in the US * time taken to graduate college * a person	0	0	0
2 * water usage in the US * time taken for lunch * population of San Francisco	0	0	0
20 * average cost of food * average lifetime for a tree	0	14	0.0
40 * global death rate * time taken to graduate college	0	4	0.0
1 * trash generated in the US * time taken for a football game * population of California	0	1	0.0
1/100 * water usage in the US * a day * population of United States	0	0	0
20 * weight of a person * average number of employees in a grocery store	0	6	0.0
1/10 * global birth rate * average lifetime for a person	0	0	0
4 * trash generated in the US * time taken for lunch * people killed during world war II	0	0	0
10 * water used by a family in the US	0	0	0
1/20 * trash generated in the US * time taken for lunch * population of Asia	0	0	0
1/2 * water usage in the US * time taken for lunch * population of Texas	0	0	0
90 * cost of an employee * a minute * population of New York	0	0	0
1/5 * water usage in the US * time taken for a soccer game * average household size	0	0	0
10 * number of dogs in shelters	0	0	0
2 * coffee consumption * time taken to blink * number of employees in the retail industry	0	0	0
70 * cost of property in the Bay area * A parking space	0	0	0
1/20 * trash generated in the US * a week * number of employees in the retail industry	0	0	0
30 * trash generated in the US * a minute * average household size	0	5	0.0
datum	uses	positive_uses	fraction
A CRT computer monitor or television set	0	2	0.0
Grand piano	4	7	0.5714285714285714
Maximum gross mass of a semi-trailer truck in the EU, 40–44 tons	2	9	0.2222222222222222
World's heaviest aircraft: Antonov An-225, maximum take-off mass: 600 tons, payload: 250 tons	4	13	0.3076923076923077
RMS Titanic when fully loaded, 52,000 tons	10	14	0.7142857142857143
Area of the head of a pin	0	2	0.0
Area of one side of a U.S. penny	1	30	0.03333333333333333
Area of the face of a credit card	2	18	0.1111111111111111
The area of American letter paper	0	19	0.0
Size of a volleyball court, 18 × 9 metres	13	38	0.34210526315789475
Size of an American football field	32	69	0.463768115942029
the area of Los Angeles, California, USA, city	19	20	0.95
area of forest logged	33	244	0.13524590163934427
trash generated in the US	74	447	0.16554809843400448
area of the average farm	28	46	0.6086956521739131
area of the average farm	30	47	0.6382978723404256
water used by a family in the US	6	47	0.1276595744680851
rate of flow of water from tap 	23	59	0.3898305084745763
cost of an employee	1170	5650	0.20707964601769913
total time taken to build a car	2	11	0.18181818181818182
steel used to build a car	9	9	1.0
cost of property in the Bay area	40	201	0.19900497512437812
cost of a new car	10	108	0.09259259259259259
cost of a new car	35	43	0.813953488372093
cost of a used car	33	37	0.8918918918918919
area of a city block	75	120	0.625
area of a district	8	38	0.21052631578947367
time taken to blink	5	291	0.01718213058419244
time taken for lunch	120	992	0.12096774193548387
time taken for a basketball game	64	869	0.07364787111622555
time taken for a football game	58	839	0.06912991656734208
time taken for a work day	397	1179	0.33672603901611536
time taken to graduate college	31	264	0.11742424242424243
average lifetime for a person	123	392	0.3137755102040816
average lifetime for a tree	15	208	0.07211538461538461
width of hair	1	2	0.5
size of a pea	4	4	1.0
length of a pen	17	27	0.6296296296296297
width of a dollar bill	15	20	0.75
length of a dollar bill	2	10	0.2
length of a guitar	7	19	0.3684210526315789
width of a car	8	12	0.6666666666666666
length of a car	3	11	0.2727272727272727
height of a tree	7	12	0.5833333333333334
a storey	4	9	0.4444444444444444
length of a basketball court	0	2	0.0
length of a football field	8	10	0.8
length of a city block	1	1	1.0
distance from Stanford to Mountain View	1	6	0.16666666666666666
distance from Stanford to San Francisco	11	13	0.8461538461538461
height of Mount Everest	7	9	0.7777777777777778
distance from San Francisco to Los Angeles CA	20	22	0.9090909090909091
distance from San Francisco to Dallas TX	5	7	0.7142857142857143
distance from San Francisco to New York NY	12	15	0.8
distance from San Francisco to New York NY	5	14	0.35714285714285715
distance from San Francisco to Beijing	14	17	0.8235294117647058
diameter of the earth	7	8	0.875
distance of orbit for a satellite	1	7	0.14285714285714285
population of Stanford	58	355	0.16338028169014085
population of San Francisco	184	410	0.44878048780487806
population of California	145	407	0.35626535626535627
population of Texas	154	459	0.3355119825708061
population of Asia	42	146	0.2876712328767123
population of the world	63	145	0.43448275862068964
average number of employees in a grocery store	101	491	0.20570264765784113
number of employees at Google	95	373	0.2546916890080429
number of employees at Microsoft	103	385	0.2675324675324675
number of employees at McKinsey	13	234	0.05555555555555555
number of employees in the oil industry	68	357	0.19047619047619047
number of employees in the construction industry	60	367	0.16348773841961853
number of employees in the education industry	55	355	0.15492957746478872
number of employees in the financial industry	70	342	0.2046783625730994
number of employees in the mining industry	57	331	0.17220543806646527
number of employees in the services industry	63	352	0.17897727272727273
number of employees in the retail industry	89	381	0.2335958005249344
number of employees on Medicare	22	249	0.08835341365461848
number of people in poverty	31	258	0.12015503875968993
average household size	115	398	0.2889447236180904
global death rate	177	565	0.31327433628318585
death rate in the US	108	510	0.21176470588235294
people killed during Iraq war	12	89	0.1348314606741573
people killed during world war II	17	135	0.1259259259259259
people killed by gun violence in 2016	25	212	0.1179245283018868
number of cars registered	1	4	0.25
number of cars in the world	5	5	1.0
number of cars registered in California	39	40	0.975
number of guns produced in the us	184	411	0.44768856447688565
average number of guns owned by a gun owner	3	14	0.21428571428571427
gun ownership	28	251	0.11155378486055777
coffee consumption	24	218	0.11009174311926606
average cost of food	132	298	0.4429530201342282
average food wasted every year	12	14	0.8571428571428571
weight of a laptop	2	2	1.0
weight of an elephant	7	7	1.0
marijuana in a joint	7	10	0.7
weight of a car	3	3	1.0
oil produced by the US	27	87	0.3103448275862069
oil produced by the world	22	64	0.34375
cost of a meal	55	59	0.9322033898305084
cost of a laptop	20	20	1.0
cost of a new car	40	54	0.7407407407407407
average  cost of a house in the US	35	50	0.7
average cost of a house in the Bay Area	32	44	0.7272727272727273
the construction cost of The Cosmopolitan in Las Vegas	20	61	0.32786885245901637
the construction cost of Bellagio in Las Vegas	31	60	0.5166666666666667
the construction cost of Trump Taj Mahal in Atlantic City	35	65	0.5384615384615384
the GDP of the US	0	1	0.0
the GDP of California	0	10	0.0
highway speed	20	82	0.24390243902439024
speed of a baseball pitch speed	5	35	0.14285714285714285
walking speed	13	67	0.19402985074626866
median income	178	418	0.4258373205741627
weight of a person	17	113	0.1504424778761062
an hour	505	1446	0.34923928077455046
a minute	232	1009	0.22993062438057482
a person	155	451	0.3436807095343681
a day	458	1123	0.40783615316117544
a week	269	805	0.3341614906832298
a car	83	108	0.7685185185185185
Range of amounts of caffeine in one cup of coffee, 27–200 milligrams	1	1	1.0
Coins of one Euro and one U.S. dollar	4	7	0.5714285714285714
An orange, 100–200 grams	5	5	1.0
Smallest breed of dog, Chihuahua	2	2	1.0
Typical laptop computer, 2010	1	2	0.5
Newborn human baby	1	1	1.0


==> figures/data/mention-histogram.tsv <==
0.4	area
2	area
2	area
2	area
2.25	area
3.5	area
3.8	area
4.6	area
4.7	area
6	area
6	area
6.5	area
6.5	area
6.5	area
12.2	area
13	area
15.5	area
18	area
21	area
22	area
22	area
22	area
22	area
24	area
24	area
24	area
24	area
25	area
46	area
46	area
50	area
52	area
57	area
57	area
59	area
61	area
62	area
62	area
64	area
67	area
70	area
70	area
72	area
75	area
77	area
100	area
135	area
135	area
150	area
155	area
177	area
181	area
194	area
200	area
200	area
216	area
250	area
280	area
285	area
340	area
371	area
375	area
386	area
400	area
400	area
500	area
500	area
514	area
514	area
520	area
525	area
538	area
538	area
540	area
583	area
600	area
600	area
600	area
682	area
738	area
840	area
855	area
855	area
945	area
969	area
970	area
1000	area
1000	area
1188	area
1200	area
1200	area
1202	area
1295	area
1345	area
1355	area
1500	area
1500	area
1593	area
1807	area
1900	area
1960	area
2084	area
5400	area
5700	area
6000	area
6400	area
6500	area
10000	area
10600	area
12000	area
12940	area
14000	area
14000	area
15000	area
16000	area
17000	area
20000	area
20000	area
20000	area
20000	area
35000	area
55000	area
55000	area
60000	area
60000	area
61250	area
78000	area
80000	area
90000	area
90000	area
100000	area
107000	area
108000	area
110000	area
110000	area
120000	area
146000	area
150000	area
150700	area
185000	area
550000	area
600000	area
659050	area
800000	area
804000	area
945000	area
945000	area
945000	area
945000	area
945000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1000000	area
1100000	area
1100000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1200000	area
1300000	area
1300000	area
1300000	area
1500000	area
1500000	area
1500000	area
1600000	area
1690000	area
1700000	area
1830000	area
2000000	area
5100000	area
5300000	area
5400000	area
5700000	area
5700000	area
5900000	area
6000000	area
6450000	area
6450000	area
6700000	area
7300000	area
8500000	area
9450000	area
10000000	area
10000000	area
10000000	area
10500000	area
10500000	area
10500000	area
10500000	area
10500000	area
10500000	area
10500000	area
10500000	area
10500000	area
10500000	area
11000000	area
11000000	area
12000000	area
13000000	area
13400000	area
16000000	area
17000000	area
17000000	area
18000000	area
19000000	area
20000000	area
21000000	area
70000000	area
100000000	area
105000000	area
105000000	area
110000000	area
150000000	area
190000000	area
190000000	area
200000000	area
600000000	area
1400000000	area
2000000000	area
2000000000	area
5	car
5	car
10	car
10	car
10	car
10	car
10	car
10	car
10	car
10	car
10	car
10	car
10	car
11	car
11	car
11	car
11	car
12	car
12	car
12	car
12	car
12	car
14	car
14	car
14	car
15	car
15	car
15	car
15	car
15	car
15	car
16	car
18	car
18	car
18	car
20	car
20	car
20	car
20	car
20	car
20	car
5000	car
6000	car
7812	car
8000	car
9000	car
10000	car
10000	car
10000	car
10000	car
10000	car
10987	car
11000	car
12500	car
13265	car
15000	car
15000	car
15000	car
18063	car
50000	car
52000	car
56000	car
59909	car
60000	car
65000	car
68297	car
77000	car
78000	car
82000	car
85473	car
90000	car
90536	car
91758	car
92629	car
93000	car
93000	car
93000	car
95700	car
100000	car
100000	car
100000	car
100256	car
100300	car
104791	car
110559	car
120000	car
120000	car
120000	car
129358	car
130000	car
130000	car
130000	car
131000	car
140000	car
141000	car
150000	car
150000	car
150000	car
150000	car
150929	car
154000	car
168000	car
175000	car
181138	car
5300000	car
5500000	car
5700000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6000000	car
6200000	car
6200000	car
6500000	car
6500000	car
7000000	car
7000000	car
7000000	car
7000000	car
7000000	car
7000000	car
7600000	car
7600000	car
8000000	car
8000000	car
8000000	car
8000000	car
8000000	car
8000000	car
8000000	car
8000000	car
8000000	car
8500000	car
8600000	car
9000000	car
9000000	car
9090000	car
9420000	car
10000000	car
10000000	car
10400000	car
10400000	car
10500000	car
10500000	car
10930000	car
11600000	car
12000000	car
12000000	car
13000000	car
13720000	car
13790000	car
14200000	car
14900000	car
15000000	car
16000000	car
16000000	car
16100000	car
16500000	car
50000000	car
66900000	car
94000000	car
200000000	car
820000000	car
1000000000	car
1100000000	car
1	gun
2	gun
5	gun
5.7	gun
5.7	gun
9	gun
9	gun
10	gun
10	gun
10	gun
10	gun
10	gun
10	gun
10	gun
10	gun
12	gun
12	gun
13	gun
13	gun
13	gun
13	gun
13	gun
15	gun
15	gun
15	gun
15	gun
16	gun
17	gun
17	gun
20	gun
20	gun
20	gun
20	gun
20	gun
50	gun
54	gun
58	gun
59	gun
60	gun
60	gun
60	gun
60	gun
61	gun
68	gun
70	gun
72	gun
75	gun
80	gun
80	gun
90	gun
98	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
100	gun
105	gun
107	gun
115	gun
121	gun
127	gun
128	gun
130	gun
144	gun
144	gun
150	gun
159	gun
159	gun
168	gun
176	gun
176	gun
176	gun
176	gun
176	gun
178	gun
180	gun
181	gun
181	gun
185	gun
185	gun
198	gun
198	gun
198	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
200	gun
500	gun
500	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
501	gun
506	gun
541	gun
552	gun
552	gun
590	gun
590	gun
644	gun
700	gun
705	gun
710	gun
762	gun
762	gun
800	gun
800	gun
800	gun
832	gun
892	gun
897	gun
965	gun
975	gun
986	gun
1000	gun
1000	gun
1000	gun
1000	gun
1100	gun
1167	gun
1200	gun
1243	gun
1404	gun
1700	gun
1976	gun
1994	gun
1995	gun
1997	gun
2000	gun
2000	gun
2000	gun
5000	gun
5000	gun
5000	gun
5100	gun
5300	gun
5600	gun
6000	gun
6000	gun
6000	gun
6165	gun
7000	gun
7000	gun
7000	gun
7000	gun
8065	gun
8500	gun
8596	gun
10000	gun
10000	gun
10000	gun
10000	gun
10000	gun
10000	gun
11000	gun
12000	gun
12000	gun
12000	gun
15000	gun
19000	gun
19000	gun
19000	gun
50000	gun
50000	gun
50000	gun
53000	gun
53000	gun
60000	gun
60000	gun
70000	gun
75000	gun
75000	gun
79000	gun
100000	gun
100000	gun
113642	gun
113642	gun
115000	gun
120000	gun
141577	gun
190000	gun
200000	gun
502000	gun
502000	gun
502000	gun
502000	gun
502000	gun
502000	gun
650000	gun
1000000	gun
6800000	gun
7000000	gun
14000000	gun
14000000	gun
60000000	gun
60000000	gun
60000000	gun
200000000	gun
200000000	gun
200000000	gun
200000000	gun
1400000000	gun
0.04	length
0.5	length
0.6	length
0.9	length
1	length
1.7	length
1.75	length
1.75	length
3	length
3	length
4	length
4	length
4	length
5	length
5	length
5	length
5	length
5	length
5	length
6	length
6	length
6	length
6	length
9	length
18	length
18.45	length
20	length
33	length
37	length
50	length
57	length
60	length
64.5	length
65	length
65	length
70	length
70	length
70	length
75	length
76	length
79	length
85	length
85	length
90	length
92	length
96	length
96.3	length
96.3	length
96.3	length
102	length
105	length
110	length
114	length
115	length
120	length
127	length
128	length
133	length
140	length
146	length
146	length
149	length
157	length
160.5	length
178	length
178	length
178	length
197	length
200	length
345	length
350	length
500	length
500	length
546	length
557	length
560	length
560	length
880	length
1000	length
1020	length
1067	length
1100	length
1120	length
1250	length
1400	length
1500	length
1500	length
1600	length
1610	length
1900	length
2000	length
5000	length
5000	length
5000	length
5400	length
5600	length
5905	length
6000	length
6800	length
7671	length
8000	length
8046	length
9030	length
11613	length
48000	length
48000	length
100000	length
137000	length
137000	length
0.001	money
0.06	money
0.07	money
0.07	money
0.08	money
0.1	money
0.14	money
0.15	money
0.15	money
0.5	money
0.61	money
0.69	money
0.69	money
0.76	money
0.76	money
0.79	money
0.8	money
0.8	money
0.82	money
0.82	money
0.84	money
0.89	money
0.9	money
0.9	money
0.91	money
0.91	money
0.95	money
1.3174	money
1.33	money
1.3563	money
1.3573	money
1.3584	money
1.36	money
1.3603	money
1.3637	money
1.3653	money
1.3903	money
1.4134	money
1.428	money
1.4431	money
1.4488	money
1.4667	money
1.4731	money
1.4774	money
1.5	money
1.533	money
1.5648	money
1.6164	money
1.6309	money
1.6341	money
1.641	money
1.89	money
1.95	money
1.9822	money
1.99	money
1.991	money
1.9911	money
1.9916	money
1.9976	money
1.9998	money
2	money
5	money
5.379	money
5.571	money
5.705	money
5.856	money
5.99	money
6	money
6.23	money
6.85	money
7.188	money
7.381	money
7.547	money
7.7	money
7.85	money
8	money
8.013	money
8.394	money
9.87	money
9.889	money
10	money
10.043	money
10.24	money
11.07	money
12.91	money
13	money
15	money
15	money
15.16	money
16.3	money
17.79	money
19.8	money
20	money
52.22	money
60	money
60	money
61	money
62.05	money
62.46	money
62.46	money
69.57	money
70.31	money
71.06	money
80	money
84	money
84	money
90	money
91.75	money
92	money
93.42	money
95	money
99	money
99.26	money
99.3	money
100	money
100	money
100	money
100	money
100	money
100	money
100	money
102.86	money
103.75	money
104.95	money
110	money
110.31	money
112	money
125	money
125	money
144	money
145	money
147	money
166.43	money
196.67	money
200	money
540	money
652.35	money
654.25	money
667	money
677.4	money
677.4	money
683.6	money
686	money
691.8	money
757.55	money
800	money
800	money
925.75	money
926.3	money
932.5	money
943.75	money
956	money
961.25	money
967.25	money
1000	money
1000	money
1000	money
1000	money
1000	money
1000	money
1260	money
1409	money
1500	money
1500	money
1834	money
1870	money
2000	money
2000	money
5000	money
5000	money
5000	money
5000	money
5000	money
5300	money
5715	money
6500	money
7200	money
7500	money
8310	money
8800	money
9000	money
9438	money
9532	money
10000	money
10000	money
11300	money
13000	money
13000	money
13600	money
14000	money
14288	money
14310	money
15000	money
17000	money
18000	money
18000	money
18000	money
20000	money
20000	money
60000	money
60000	money
67000	money
70000	money
71000	money
80000	money
86000	money
86200	money
89000	money
100000	money
100000	money
100000	money
100000	money
100000	money
100000	money
130000	money
140000	money
145000	money
145000	money
150000	money
150000	money
159000	money
172000	money
175000	money
180000	money
200000	money
200000	money
200000	money
500000	money
580000	money
600000	money
680000	money
709520	money
710000	money
800000	money
800000	money
800000	money
843000	money
980000	money
1000000	money
1000000	money
1000000	money
1000000	money
1000000	money
1070000	money
1250000	money
1300000	money
1300000	money
1400000	money
1400000	money
1400000	money
1500000	money
1510000	money
1550000	money
2000000	money
5000000	money
5000000	money
5000000	money
5400000	money
5630000	money
6000000	money
8000000	money
8000000	money
8100000	money
9600000	money
10000000	money
10000000	money
12000000	money
12000000	money
12000000	money
12000000	money
12900000	money
14600000	money
14700000	money
15000000	money
15700000	money
17000000	money
19000000	money
20000000	money
20000000	money
20000000	money
20000000	money
20000000	money
20000000	money
20000000	money
20000000	money
50000000	money
50000000	money
50000000	money
50000000	money
50000000	money
50700000	money
53200000	money
56800000	money
60000000	money
60000000	money
60000000	money
60900000	money
62000000	money
65000000	money
65200000	money
65800000	money
69150000	money
70000000	money
72000000	money
72500000	money
73900000	money
80000000	money
81190000	money
82000000	money
98000000	money
98300000	money
99810000	money
100000000	money
100000000	money
100000000	money
100000000	money
100000000	money
101600000	money
105300000	money
108000000	money
109600000	money
110000000	money
115000000	money
117000000	money
118000000	money
120000000	money
126500000	money
129000000	money
131000000	money
131000000	money
131000000	money
131000000	money
132000000	money
149000000	money
150000000	money
157000000	money
159000000	money
160240000	money
162000000	money
164000000	money
176000000	money
189300000	money
195000000	money
200000000	money
200000000	money
500000000	money
500000000	money
500000000	money
502300000	money
507900000	money
523000000	money
535800000	money
540000000	money
600000000	money
622000000	money
700000000	money
713000000	money
727000000	money
732000000	money
744970000	money
796700000	money
800000000	money
835000000	money
842700000	money
875000000	money
900000000	money
900000000	money
907000000	money
907000000	money
907000000	money
921000000	money
934000000	money
1000000000	money
1000000000	money
1000000000	money
1000000000	money
1000000000	money
1000000000	money
1000000000	money
1000000000	money
1070000000	money
1080000000	money
1200000000	money
1200000000	money
1240000000	money
1300000000	money
1300000000	money
1350000000	money
1400000000	money
1400000000	money
1400000000	money
1460000000	money
1470000000	money
1475000000	money
1490000000	money
1500000000	money
1500000000	money
1500000000	money
1500000000	money
1500000000	money
1500000000	money
1600000000	money
1680000000	money
1700000000	money
1710000000	money
1770000000	money
1770000000	money
1830000000	money
2000000000	money
2000000000	money
2	person
6	person
8	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
10	person
11	person
11	person
11	person
11	person
11	person
11	person
11	person
11	person
12	person
12	person
12	person
12	person
13	person
13	person
13	person
13	person
13	person
13	person
13	person
13	person
13	person
13	person
14	person
14	person
14	person
15	person
15	person
15	person
15	person
15	person
15	person
15	person
15	person
15	person
15	person
15	person
16	person
16	person
16	person
16	person
16	person
17	person
17	person
17	person
17	person
17	person
17	person
17	person
17	person
18	person
18	person
18	person
18	person
18	person
18	person
18	person
18	person
18	person
19	person
20	person
20	person
20	person
20	person
20	person
20	person
20	person
20	person
20	person
50	person
50	person
50	person
50	person
52	person
57	person
58	person
58	person
59	person
60	person
60	person
60	person
60	person
60	person
60	person
61	person
61	person
64	person
64	person
64	person
70	person
70	person
70	person
70	person
73	person
73	person
73	person
76	person
76	person
76	person
77	person
80	person
82	person
83	person
84	person
85	person
94	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
100	person
102	person
102	person
109	person
110	person
111	person
113	person
113	person
115	person
120	person
124	person
130	person
130	person
137	person
139	person
139	person
139	person
139	person
139	person
140	person
140	person
140	person
140	person
140	person
150	person
150	person
150	person
150	person
150	person
152	person
153	person
153	person
155	person
155	person
155	person
155	person
160	person
160	person
160	person
160	person
160	person
160	person
160	person
163	person
166	person
166	person
170	person
170	person
170	person
170	person
171	person
172	person
172	person
177	person
177	person
177	person
181	person
187	person
187	person
190	person
190	person
190	person
190	person
191	person
191	person
198	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
200	person
500	person
500	person
500	person
500	person
500	person
500	person
500	person
500	person
538	person
577	person
583	person
589	person
600	person
600	person
600	person
600	person
600	person
600	person
662	person
700	person
750	person
750	person
800	person
800	person
800	person
800	person
800	person
800	person
800	person
900	person
958	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1000	person
1100	person
1200	person
1200	person
1300	person
1300	person
1400	person
1500	person
1500	person
1500	person
1600	person
1800	person
2000	person
2000	person
2000	person
2000	person
5000	person
5000	person
5000	person
5000	person
5100	person
6000	person
6000	person
6000	person
6000	person
6000	person
6000	person
6200	person
6500	person
7000	person
8000	person
8000	person
8000	person
8416	person
9000	person
9000	person
10000	person
10000	person
10000	person
10000	person
10000	person
12000	person
12000	person
12000	person
12000	person
12293	person
13000	person
14000	person
15000	person
15000	person
16631	person
18000	person
18000	person
20000	person
20000	person
20000	person
20000	person
20000	person
20000	person
20000	person
20000	person
55000	person
60000	person
63000	person
65000	person
68000	person
70000	person
70000	person
70000	person
71000	person
75000	person
75000	person
85000	person
87000	person
100000	person
100000	person
100000	person
100000	person
108000	person
110000	person
124000	person
138000	person
138000	person
150000	person
165000	person
168000	person
168000	person
170000	person
200000	person
200000	person
200000	person
200000	person
200000	person
200000	person
200000	person
200000	person
500000	person
500000	person
525000	person
640000	person
670000	person
700000	person
700000	person
800000	person
800000	person
800000	person
800000	person
900000	person
951000	person
1000000	person
1000000	person
1100000	person
1200000	person
1200000	person
1200000	person
1200000	person
1300000	person
1300000	person
1400000	person
1500000	person
1500000	person
1500000	person
1500000	person
1500000	person
1500000	person
1580000	person
1600000	person
1700000	person
1700000	person
1700000	person
1700000	person
1700000	person
1700000	person
1700000	person
1800000	person
2000000	person
2000000	person
2000000	person
2000000	person
2000000	person
2000000	person
2000000	person
2000000	person
5000000	person
5000000	person
5000000	person
5700000	person
5800000	person
5800000	person
6700000	person
6800000	person
7000000	person
7300000	person
7600000	person
8200000	person
8200000	person
8200000	person
9100000	person
9300000	person
10000000	person
10000000	person
10000000	person
10000000	person
10300000	person
11000000	person
11000000	person
11000000	person
11000000	person
11000000	person
12000000	person
12000000	person
13900000	person
14000000	person
14000000	person
14000000	person
14000000	person
15300000	person
16000000	person
18000000	person
19500000	person
20000000	person
20000000	person
20000000	person
20000000	person
20000000	person
20000000	person
20000000	person
20000000	person
50000000	person
50000000	person
60000000	person
60000000	person
65000000	person
70000000	person
86000000	person
100000000	person
100000000	person
126000000	person
135000000	person
140000000	person
140000000	person
140000000	person
160000000	person
160000000	person
160000000	person
160000000	person
170000000	person
170000000	person
200000000	person
850000000	person
1000000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1100000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1300000000	person
1400000000	person
1400000000	person
1400000000	person
1400000000	person
1600000000	person
1700000000	person
2000000000	person
2000000000	person
2000000000	person
2000000000	person
2000000000	person
1	time
2	time
2	time
2	time
3	time
3	time
7	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
10	time
11	time
12	time
12	time
12	time
12	time
12	time
12	time
12	time
13	time
14	time
14	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
15	time
16	time
17	time
17	time
17	time
18	time
18	time
18	time
18	time
18	time
19	time
19	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
20	time
22	time
24	time
24	time
25	time
25	time
25	time
25	time
25	time
27	time
28	time
28	time
29	time
30	time
30	time
30	time
30	time
30	time
30	time
30	time
30	time
30	time
30	time
30	time
30	time
34	time
35	time
50	time
55	time
90	time
90	time
90	time
100	time
135	time
142	time
180	time
200	time
300	time
1000	time
1000	time
1000	time
1024	time
1480	time
4185	time
12000	time
0.26	volume
0.26	volume
0.26	volume
0.26	volume
1	volume
1	volume
1	volume
1.3	volume
1.4	volume
1.55	volume
1.55	volume
1.55	volume
1.9	volume
1.9	volume
1.9	volume
2	volume
2.0765	volume
2.0984	volume
2.1028	volume
2.1038	volume
2.919	volume
3.012	volume
3.3	volume
5	volume
5.3	volume
5.4	volume
5.7	volume
6	volume
6.5	volume
14	volume
24.6	volume
26.1	volume
26.2	volume
27.8	volume
32.1	volume
33.9	volume
34.5	volume
35	volume
35.1	volume
47.2	volume
50.97	volume
50.97	volume
54.74	volume
73.88	volume
77	volume
127	volume
150	volume
150	volume
194	volume
200	volume
200	volume
200	volume
500	volume
645	volume
660	volume
800	volume
800	volume
1000	volume
1000	volume
1800	volume
1811	volume
7000	volume
12000	volume
20000	volume
28000	volume
56000	volume
80000	volume
83700	volume
100000	volume
130000	volume
140000	volume
200000	volume
210000	volume
250000	volume
315000	volume
330000	volume
395000	volume
400000	volume
500000	volume
500000	volume
520000	volume
520000	volume
700000	volume
700000	volume
1000000	volume
1100000	volume
1100000	volume
1100000	volume
1100000	volume
1200000	volume
1200000	volume
1200000	volume
1960000	volume
1960000	volume
1960000	volume
1960000	volume
1960000	volume
1960000	volume
2000000	volume
2100000	volume
2310000	volume
2800000	volume
2800000	volume
3000000	volume
3000000	volume
3000000	volume
3250000	volume
4000000	volume
4000000	volume
4100000	volume
4600000	volume
5300000	volume
5300000	volume
5300000	volume
5300000	volume
6400000	volume
7000000	volume
7000000	volume
7160000	volume
7500000	volume
9400000	volume
9400000	volume
9400000	volume
42000000	volume
42000000	volume
42000000	volume
55000000	volume
70000000	volume
530000000	volume
0.035	weight
0.044	weight
0.07	weight
0.1	weight
0.5	weight
0.5	weight
0.66	weight
0.7	weight
0.79	weight
1	weight
1.7	weight
2	weight
2	weight
2	weight
2	weight
2	weight
2	weight
3.5	weight
4	weight
4	weight
4.2	weight
6	weight
6	weight
6	weight
8	weight
8	weight
8	weight
11	weight
12	weight
12	weight
17	weight
20	weight
21	weight
48	weight
50	weight
50	weight
52	weight
63	weight
70	weight
70	weight
74	weight
85	weight
97.36	weight
100	weight
100	weight
103	weight
120	weight
160	weight
183	weight
550	weight
550	weight
586	weight
700	weight
761	weight
1000	weight
1000	weight
1075	weight
1100	weight
1200	weight
1226	weight
1250	weight
1440	weight
2100	weight
6100	weight
6327	weight
7000	weight
7000	weight
9000	weight
10000	weight
10000	weight
10000	weight
11000	weight
11655	weight
14000	weight
15000	weight
15000	weight
20000	weight
20000	weight
20000	weight
20000	weight
20000	weight
601000	weight
910000	weight
14000000	weight
513000000	weight


==> figures/overview.tikz <==
% vim:ft=tex
\documentclass[tikz,convert={outfile=overview.pdf}]{standalone}
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{scabby-diag}

\begin{document}

\newcommand\encircle[1]{%
\raisebox{.5pt}{\textcircled{\raisebox{-.9pt} {#1}}}}

\begin{tikzpicture}[
    triangle/.style = {regular polygon, regular polygon sides=3},
    square/.style = {regular polygon, regular polygon sides=4},
    elem/.style = {minimum height=9em}
    node rotated/.style = {rotate=180},
    border rotated/.style = {shape border rotate=180}
    ]
  % Root node
  \node[draw, text width=7cm] (mention) {Cristiano Ronaldo, the player who Madrid acquired for [\dots] \textbf{\$131 million}.};
  \node[draw, below=1cm of mention, text width=7cm] (formula) {
  $\text{\$}1.3e8 \approx %1 \times 
  \underbrace{71e3~ \text{\$/per/yr}}_{\text{\fbox{1}}} \times
  \underbrace{27e6~ \text{per}}_{\text{\fbox{2}}} \times
    \underbrace{30~ \text{min}}_{\text{\fbox{3}}}$ \\
    $\text{\fbox{1}} = \text{cost of an employee}$ \\
    $\text{\fbox{2}} = \text{population of Texas}$ \\
    $\text{\fbox{3}} = \text{time taken for lunch}$
  };

%  \node[draw, below=1cm of formula, text width=7cm] (formula-other) {
%  $\text{\$}1.3e8 \approx %1 \times 
%  \underbrace{71e3~ \text{\$/per/yr}}_{\text{\fbox{1}}} \times
%  \underbrace{72~ \text{per}}_{\text{\fbox{2}}} \times
%    \underbrace{79~ \text{year}}_{\text{\fbox{3}}}$ \\
%    $\text{\fbox{1}} = \text{cost of an employee}$ \\
%    $\text{\fbox{2}} = \text{employees in a grocery store}$ \\
%    $\text{\fbox{3}} = \text{average lifetime for a person}$
%  };


  \node[draw, below=1cm of formula, text width=7cm] (perspective) {about the cost to employ everyone in Texas over a lunch period.};

  \draw[-latex] (mention) -- node[left]{\textit{construction}} (formula);
  \draw[-latex] (formula) --  node[left]{\textit{generation}} (perspective);

  \node[left] at ($(mention.north east) + (0,0.25cm)$) {\textbf{mention}};
  \node[left] at ($(formula.north east) + (0,0.25cm)$) {\textbf{formula}};
  \node[left] at ($(perspective.north east) + (0,0.25cm)$) {\textbf{perspective}};

\end{tikzpicture}

\end{document}


%  \node[draw, text width=6cm] (mention) {Gasoline inventories fell \dots when they had expected a \textbf{1 million barrel} increase.};
%  \node[draw, below=1cm of mention, text width=6cm] (formula) {
%    $1e6~\text{ba} \approx 1/5 \times \underbrace{80e6~ \text{ba/day}}_{\text{\fbox{1}}}
%    \times \underbrace{60~ \text{min}}_{\text{\fbox{2}}}$ \\
%    $\text{\fbox{1}} = \text{oil produced by the world}$ \\
%    $\text{\fbox{2}} = \text{time taken for a basketball game}$
%  };
%  \node[draw, below=1cm of formula, text width=6cm] (perspective) {twenty percent of the oil produced by the world during a basketball game.};


% Other examples
 %2 times the cost of construction employees during a basketball game.
 %4 times the cost of an employee in an average house hold for the lifetime of a tree.
 %1/3rd the cost to employ the population of California during the time it takes to watch a basketball game.
 %3 times the employee cost during lunch by all of Wall Street combined.
 %1/2 the cost of the number of employees on Medicare for the time taken for lunch.
 %2 times the employee cost per hour by all the construction workers combined.
 %half the amount it would cost to employ everyone in the financial industry for the duration of a football game.
 %1/4 the cost of hiring all employees on Medicare for the time taken for a basketball game
 %a half of the cost of service industry employees during a basketball game.
 %1 times the cost to employ the amount of people killed during the Iraq war per minute.
 %1/5th the cost to pay workers for the time it takes to watch a basketball game, per the number of people killed in World War II.
 %1/5th the cost of paying the employees in the services industry during 190 minutes.
 %5 times the cost to employ the average amount of employees in a grocery store during the duration of a college graduation.
 %twice the cost of retail industry employees during the length of a lunch break.
 %one half the amount of dollars it costs to pay the entire population of Texas during a basketball game.
 %one third the cost of an employee for the number of people in poverty during the time taken for a basketball game.
 %eight times the cost of the number of employees in the oil industry in the time taken for a work day
 %1/6 the cost of all employees in Asia in a minute.
 %what it costs to employ the employees at Microsoft for one week.
 %3 times the employee cost per day of all the oil industry employees.
 %the cost to employ the population of Texas for the time taken for lunch.
 %the cost of the average number of employees in a grocery store during one eighth of the life of an average tree
 %twice the cost of employing the population of San Francisco for a work day.
 %the cost of employing every person currently working in the retail industry for the course of a single basketball game.
 %a fifth of the cost of employees killed during world war II. during a hour.
 %the cost of Bay area property the size of a city block.
 %half the cost to employ everyone in the oil industry for a week.
 %1/2 times the employee cost of people killed during WWII during lunch.
 %twice the cost of paying all employees in the financial industry for the duration of a basketball game
 %one half the cost of employing everyone living below the poverty line for the time it takes to have lunch
 %1/10th the cost of employing the population of California during a football game.
 %9 times the cost of an employee over the average lifetime for a tree for a person.
 %a third the total cost per hour to hire all people living in poverty.
 %double the cost of an american football field sized property in the Bay area
 %one half of the cost of employing the entire workforce of the construction industry for the length of a football game
 %half of the amount it costs to employ everyone in the education industry for the duration of a basketball game.
 %one half the cost of an employee per hour for every employee in the education industry. 
 %half the cost of employing the same number of people as the population of San Francisco for one day
 %one half the hourly cost of an employee each hour for the population of Texas
 %one quarter of the cost of employing the staff of an average grocery store over the lifetime of an average person
 %4 times the cost of employing the entire workforce of the construction industry for the time it takes to have lunch
 %5 times the cost to employ Microsoft's workers for a day.
 %1/4 times the employee cost during work by all the construction workers combined.
 % the cost of employing all workers in the service sector for the time it takes to have lunch
 %1/1 times the cost of an employee in the retail industry an hour
 %1/4th the cost of an employee for the duration of a football game times the number of employees in the retail industry.
 %1/10th the cost of paying all employees in the world for one minute
 %the total cost to employ a population the size of California for three hours.
 %4 times the cost of an employee in one week at McKinsey.
 %1/5 the cost of an employee in the financial industry during the time taken for a work day
 %half the cost of California employees per lunch period.
 %one fourth the cost of an employee during the time taken to graduate college times the number of people killed by gun violence in 2016
 %the cost of employing all the employees at Google for a week.
 %twice the cost of  the number of employees in the financial industry for one hour
 %what it costs to employ everyone at Google for nine days.
 %7 times the cost to employ the average household size during a average persons lifetime. 
 %1/2 of the cost of an employee per hour for all of the employees in the services industry put together.
 %1/4th the cost of an employee for an hour for the number of employees on Medicare.
 %5 times the amount of money earned by the population of San Francisco during a football game.
 %a half of the cost of mining employees during a day.
 %1/7th of the cost of employing the population of Texas for the length of a football game
 %the cost of the employees of Stanford during five weeks.
 %the cost of the number of employees in the education industry over a lunchtime.
 %1/6th the cost to employ everyone in the education industry for the duration of a football game.
 %5 times the cost to employ everyone in the mining industry in the time it takes to play a football game.
 %twice the cost of employing every person working in the mining industry for a single work day


==> figures/rnn.tikz <==
% vim:ft=tex
\documentclass[tikz,convert={outfile=overview.pdf}]{standalone}
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{scabby-diag}

\begin{document}

\newcommand\encircle[1]{%
\raisebox{.5pt}{\textcircled{\raisebox{-.9pt} {#1}}}}

\begin{tikzpicture}[
    triangle/.style = {regular polygon, regular polygon sides=3},
    square/.style = {draw, regular polygon, regular polygon sides=4},
    elem/.style = {minimum height=9em}
    node rotated/.style = {rotate=180},
    border rotated/.style = {shape border rotate=180}
    ]
    \coordinate (side) at (4cm, 0cm) {};
    \node (input) at (0,0cm) {7 * the cost of an employee * a week};
    \node[scale=1.5] (xs) at (side |- input) {$x_i$};
    \node[gray] at ($(xs) + (0,0.5cm)$) {input};

    \node[draw] (encode) at ($(input) + (0, 1cm)$) {bidirectional RNN};
    \draw[-latex] (input.north) -- (encode.south);

    \node[scale=1.5] (bs) at ($(encode) + (0, 1cm)$) {$b_i$};
    \draw[-latex] (encode.north) -- (bs.south);

    \node[scale=1.5] (state) at ($(bs) + (-1cm, 1cm)$) {$s_j$};
    \draw[-latex] (bs.west) -- (bs.west -| state.south) -- (state.south);

    \node[draw] (attend) at ($(bs) + (+1cm, 1cm)$) {attend};
    \draw[-latex] (bs.east) -- (bs.east -| attend.south) -- (attend.south);
    \draw[-latex] (state.east) -- (attend.west);

    \node[scale=1.5] (attention) at ($(attend) + (0cm, 1cm)$) {$\alpha_{ji}$};
    \draw[-latex] (attend.north) -- (attention.south);

    \node[draw] (out) at ($(state) + (0cm, 2cm)$) {output};
    \draw[-latex] (state.north) -- (out.south);
    \draw[-latex] (attention.west) -- (attention.west -| out.south) -- (out.south);

    \node[draw] (copy) at ($(attention) + (0cm, 1cm)$) {copy};
    \draw[-latex] (attention.north) -- (copy.south);
    \coordinate (input-side) at ($(input.north) + (2cm, 0.1cm)$);
    \draw[-latex] (input.north) -- (input.north |- input-side) -- (input-side) --
        (input-side |- copy) -- (copy);

    \node (output) at (0,6cm) {7 times the cost of employing one person for one week};
    \coordinate (output-lower) at ($(output) - (0cm, 0.5cm)$);
    \node[scale=1.5] (ys) at (side |- output-lower) {$y_j$};
    \node[gray] at ($(ys) - (0,0.5cm)$) {output};

    \draw[-latex] (out.east) -- (out.east -| output.south) -- (output.south);
    \draw[-latex] (copy.west) -- (copy.west -| output.south) -- (output.south);

    \coordinate (comments) at (-3cm, 0cm) {};
    \node[gray] at (comments |- bs) {input encoding};
    \node[gray] at (comments |- state) {state vector};
    \node[gray] at (comments |- attention) {attention vector};


    %\foreach \i in {-3, ..., 2} {
    %    \pgfmathtruncatemacro{\j}{\i + 1};
    %\draw[latex-latex] ($(owv\i) + (0.25cm, 0.375cm)$) -- ($(owv\j) + (0.0cm, 0.375cm)$);
    %}


    %\coordinate (owv) at (0, 3.75cm);
    %\foreach \i in {-3, ..., 3} {
    %  \tikzrect{owv\i}{}{(\i cm,3.75cm)}{0.25cm}{0.75cm};
    %}


    %\node[draw,scale=1.5] at (side|-output) {$s_t$};

    %%\tikzrect{attbox}{}{(-1.875cm,2.25cm)}{4cm}{0.75cm};
    %\node[draw] (attbox) at (0cm,2.625cm) {attention layer};

    %%\draw[-latex]  ($(attbox.north) + (2cm,0.8cm)$) -- ($(owv4) + (0.125cm,-0.125cm)$);
    %%\draw[-latex]  ($(attention) + (0,0.5cm)$) -- (output);

    %\tikzrect{wv1}{}{(-2cm,0.50cm)}{0.25cm}{0.75cm};
    %\tikzrect{wv2}{}{(-1cm,0.50cm)}{0.25cm}{0.75cm};
    %\tikzrect{wv3}{}{( 0cm,0.50cm)}{0.25cm}{0.75cm};
    %\tikzrect{wv4}{}{( 1cm,0.50cm)}{0.25cm}{0.75cm};
    %\tikzrect{wv5}{}{( 2cm,0.50cm)}{0.25cm}{0.75cm};

    %\draw[latex-latex] ($(wv1) + (0.25cm, 0.375cm)$) -- ($(wv2) + (0.0cm, 0.375cm)$);
    %\draw[latex-latex] ($(wv2) + (0.25cm, 0.375cm)$) -- ($(wv3) + (0.0cm, 0.375cm)$);
    %\draw[latex-latex] ($(wv3) + (0.25cm, 0.375cm)$) -- ($(wv4) + (0.0cm, 0.375cm)$);
    %\draw[latex-latex] ($(wv4) + (0.25cm, 0.375cm)$) -- ($(wv5) + (0.0cm, 0.375cm)$);

    %\draw[-latex] ($(input) + (.125cm,1.00cm)$) -- ($(attbox.south) + (2cm,0)$);

    %\draw[-latex] (input) -- ($(attention) - (0, 0.5cm)$);
\end{tikzpicture}

\end{document}



==> figures/unit-graph.tikz <==
% vim:ft=tex
\documentclass[tikz,convert={outfile=overview.pdf}]{standalone}
%\usetikzlibrary{...}% tikz package already loaded by 'tikz' option
\usepackage{scabby-diag}

\begin{document}

\newcommand\encircle[1]{%
\raisebox{.5pt}{\textcircled{\raisebox{-.9pt} {#1}}}}

\begin{tikzpicture}[
    triangle/.style = {regular polygon, regular polygon sides=3},
    square/.style = {draw, regular polygon, regular polygon sides=4},
    elem/.style = {minimum height=9em}
    node rotated/.style = {rotate=180},
    border rotated/.style = {shape border rotate=180}
    ]
  % Root node
  \node[draw, darkgray, align=center, text width=1.5cm] (person) at (7cm,4cm) {person \\(3 tuples)};
  \node[draw, darkgray, align=center, text width=1.5cm] (time) at (7cm,2cm) {time \\(4 tuples)};
  \node[draw, darkgray, align=center, text width=1.5cm] (area) at (7cm,0cm) {area \\(1 tuple)};

  \node[draw, align=center, text width=1.5cm] (money) at (2cm,0) {money \\(0 tuples)};

  \node[draw, align=center, text width=3cm] (money-person-time) at (0cm,4cm) {money/time/person \\(1 tuples)};
  \node[draw, align=center, text width=2.5cm] (money-person) at (0cm,2cm) {money/person \\(0 tuples)};

  \node[draw, align=center, text width=2cm] (money-area) at (4cm,2cm) {money/area \\(1 tuples)};

  \draw[-latex] (money-person-time.south) -- node[right] {\small time (4 tuples)} (money-person.north);

  \draw[-latex] (money-person.south) -- node[left=0.5cm] {\small person (3 tuples)} (money.north);

  \draw[-latex] (money-area.south) -- node[right=0.5cm] {\small area (1 tuples)} (money.north);


%cost of an employee                              &      71e3 \$/year/person \\
%population of Texas                              &      27e3 person \\
%number of employees at Google                    &      57e3 person \\
%average household size                           &      2.54 person \\
%time taken for a basketball game                 &        60 minute \\
%average lifetime for a person                    &        79 year \\
%a week                                           &         1 week \\
%time taken for lunch                             &        30 minute \\
%cost of property in the Bay area                 &       1e3 \$/ft$^2$ \\
%area of a city block                             &      10e3 $m^2$ \\


\end{tikzpicture}

\end{document}


==> selection-ssignifcance.tsv <==
system1	system2	p	r	f1
F + C + P + S	F + C + P + S	0.0	0.0	0.0
F + C + P + S	C	0.0	1.0	0.01
F + C + P + S	S	0.0	0.0	0.0
F + C + P + S	F + C	0.0	0.58	0.09
F + C + P + S	P	0.0	0.0	0.0
F + C + P + S	F	0.0	0.0	0.0
F + C + P + S	F + C + P	0.26	0.04	0.05
C	F + C + P + S	1.0	0.0	1.00
C	C	0.0	0.0	0.0
C	S	0.00	0.0	0.0
C	F + C	1.0	0.0	0.97
C	P	0.0	0.0	0.0
C	F	1.0	0.0	0.0
C	F + C + P	1.0	0.0	0.98
S	F + C + P + S	1.0	1.0	1.0
S	C	1.0	1.0	1.0
S	S	0.0	0.0	0.0
S	F + C	1.0	1.0	1.0
S	P	0.0	0.0	0.0
S	F	1.0	1.0	1.0
S	F + C + P	1.0	1.0	1.0
F + C	F + C + P + S	1.0	0.39	0.93
F + C	C	0.0	1.0	0.03
F + C	S	0.0	0.0	0.0
F + C	F + C	0.0	0.0	0.0
F + C	P	0.0	0.0	0.0
F + C	F	0.0	0.0	0.0
F + C	F + C + P	1.0	0.17	0.77
P	F + C + P + S	1.0	1.0	1.0
P	C	1.0	1.0	1.0
P	S	0.0	0.0	0.0
P	F + C	1.0	1.0	1.0
P	P	0.0	0.0	0.0
P	F	1.0	1.0	1.0
P	F + C + P	1.0	1.0	1.0
F	F + C + P + S	1.0	1.0	1.0
F	C	0.0	1.0	1.0
F	S	0.0	0.0	0.0
F	F + C	1.0	1.0	1.0
F	P	0.0	0.0	0.0
F	F	0.0	0.0	0.0
F	F + C + P	1.0	1.0	1.0
F + C + P	F + C + P + S	0.77	0.98	0.97
F + C + P	C	0.0	1.0	0.02
F + C + P	S	0.0	0.0	0.0
F + C + P	F + C	0.00	0.83	0.24
F + C + P	P	0.0	0.0	0.0
F + C + P	F	0.0	0.0	0.0
F + C + P	F + C + P	0.0	0.0	0.0

